Cosmic evolution of submillimeter galaxies and their contribution to stellar mass assembly

The nature of galaxies selected at submillimeter wavelengths (SMGs, S_850 > 3 mJy), some of the bolometrically most luminous objects at high redshifts, is still elusive. In particular their star formation histories and source of emission are not accurately constrained. In this paper we introduce a new approach to analyse the SMG data. Namely, we present the first self-consistent UV-to-radio spectral energy distribution fits of 76 SMGs with spectroscopic redshifts using all photometric datapoints from ultraviolet to radio simultaneously. We find that they are highly star-forming (median star formation rate 713 MSun yr^-1 for SMGs at z>0.5), moderately dust-obscured (median A_V~2 mag), hosting significant stellar populations (median stellar mass 3.7x10^11 MSun) of which only a minor part has been formed in the ongoing starburst episode. This implies that in the past, SMGs experienced either another starburst episode or merger with several galaxies. The properties of SMGs suggest that they are progenitors of present-day elliptical galaxies. We find that these bright SMGs contribute significantly to the cosmic star formation rate density (~20%) and stellar mass density (~30-50%) at redshifts 2-4. Using number counts at low fluxes we find that as much as 80% of the cosmic star formation at these redshifts took place in SMGs brighter than 0.1 mJy. We find evidence that a linear infrared-radio correlation holds for SMGs in an unchanged form up to redshift of 3.6, though its normalization is offset from the local relation by a factor of ~2.1 towards higher radio luminosities. We present a compilation of photometry data of SMGs and determinations of cosmic SFR and stellar mass densities.

==> averaged_flux.dat <==
    0.0168700  3.30079e-08
    0.0191900  5.80934e-08
    0.0218400  8.73774e-08
    0.0248500  2.01817e-07
    0.0282700  6.53245e-07
    0.0321700  1.07899e-06
    0.0366000  1.72579e-06
    0.0416400  2.88561e-06
    0.0473800  3.54608e-06
    0.0539100  4.30138e-06
    0.0613400  4.41174e-06
    0.0697900  4.24965e-06
    0.0794100  5.00687e-06
    0.0903500  7.38006e-06
     0.102800  0.000110921
     0.117000  0.000253712
     0.133100  0.000458744
     0.151400  0.000510592
     0.170000  0.000583314
     0.172300  0.000594694
     0.196000  0.000570007
     0.221500  0.000575984
     0.223000  0.000579752
     0.248000  0.000635213
     0.253700  0.000678537
     0.288700  0.000973799
     0.328500   0.00149219
     0.373700   0.00220086
     0.425200   0.00424589
     0.483800   0.00618641
     0.550500   0.00747690
     0.626400   0.00861103
     0.712700   0.00974342
     0.810800    0.0116130
     0.922600    0.0160354
      1.05000    0.0175974
      1.19400    0.0196198
      1.35900    0.0220663
      1.54600    0.0255130
      1.75900    0.0252803
      2.00200    0.0238281
      2.27700    0.0220583
      2.59100    0.0179584
      2.94800    0.0187041
      3.22000    0.0226029
      3.23000    0.0240682
      3.24000    0.0244787
      3.25000    0.0260613
      3.26000    0.0285482
      3.27000    0.0319986
      3.27900    0.0390918
      3.28000    0.0402040
      3.29000    0.0542010
      3.30000    0.0649722
      3.31000    0.0550901
      3.32000    0.0414867
      3.32100    0.0405342
      3.33000    0.0331248
      3.34000    0.0295637
      3.35000    0.0275128
      3.35400    0.0268710
      3.36000    0.0261604
      3.37000    0.0250570
      3.38000    0.0242882
      3.81700    0.0270126
      4.34200    0.0335436
      4.94100    0.0534799
      5.62100    0.0803680
      5.80000    0.0972394
      5.85000     0.105242
      5.90000     0.113066
      5.95000     0.136220
      6.00000     0.158404
      6.05000     0.188026
      6.09400     0.267144
      6.10000     0.277281
      6.15000     0.372804
      6.19800     0.434340
      6.20000     0.434818
      6.25000     0.391340
      6.30000     0.306621
      6.30600     0.297197
      6.35000     0.224912
      6.39600     0.204524
      6.40000     0.203313
      6.45000     0.186124
      6.47500     0.183346
      6.50000     0.181928
      6.55000     0.182054
      6.60000     0.179802
      6.65000     0.184066
      6.82500     0.207609
      7.00000     0.244284
      7.10000     0.276419
      7.17500     0.298015
      7.27700     0.367001
      7.33100     0.401356
      7.35000     0.428485
      7.52500     0.573484
      7.68400     0.658654
      7.70000     0.659960
      7.80000     0.644031
      7.87500     0.579178
      7.90000     0.554726
      8.00000     0.457055
      8.05000     0.411992
      8.07300     0.400327
      8.10000     0.380824
      8.20000     0.331706
      8.22500     0.322728
      8.28000     0.312845
      8.30000     0.306498
      8.38900     0.294136
      8.40000     0.294531
      8.50000     0.312814
      8.57500     0.315347
      8.59500     0.314328
      8.60000     0.313980
      8.70000     0.279538
      8.75000     0.252218
      8.80000     0.241273
      8.81300     0.239674
      8.90000     0.206502
      8.92500     0.195931
      9.00000     0.172915
      9.10000     0.147678
      9.20000     0.129816
      9.30000     0.118000
      9.40000     0.106260
      9.42100     0.104403
      9.44000     0.102825
      10.7200     0.122223
      10.9000     0.138430
      10.9500     0.157855
      11.0000     0.178096
      11.0500     0.219447
      11.1000     0.286965
      11.1500     0.387909
      11.1900     0.489866
      11.2000     0.514998
      11.2500     0.761381
      11.3000     0.875477
      11.3500     0.777271
      11.3800     0.635679
      11.4000     0.520745
      11.4100     0.505692
      11.4500     0.408413
      11.5000     0.334297
      11.5200     0.295145
      11.5500     0.266745
      11.6000     0.268961
      11.6500     0.262965
      11.6800     0.269003
      11.7000     0.275536
      11.7400     0.288368
      11.7500     0.289921
      11.8200     0.323446
      11.9000     0.354319
      11.9800     0.354818
      12.0500     0.356186
      12.0600     0.355193
      12.1000     0.353145
      12.1200     0.352526
      12.1800     0.353933
      12.2000     0.354715
      12.2500     0.358110
      12.2800     0.360735
      12.3200     0.365910
      12.3500     0.369843
      12.4000     0.378952
      12.4200     0.384325
      12.4800     0.399423
      12.5000     0.408411
      12.5400     0.430956
      12.5500     0.451517
      12.6200     0.561196
      12.7000     0.613273
      12.7800     0.574742
      12.8500     0.467041
      12.8600     0.452088
      12.9200     0.431612
      13.0000     0.420193
      13.0800     0.415734
      13.1500     0.414435
      13.2200     0.415277
      13.3000     0.417938
      13.8800     0.451976
      14.1000     0.466417
      15.7900     0.558091
      16.0800     0.585074
      16.1200     0.592150
      16.1600     0.601283
      16.2000     0.614519
      16.2400     0.634961
      16.2800     0.668995
      16.3200     0.792748
      16.3600     0.944323
      16.4000      1.04583
      16.4400     0.952202
      16.4800     0.807081
      16.5200     0.685892
      16.5600     0.656365
      16.6000     0.640473
      16.6400     0.631679
      16.6800     0.627055
      16.7200     0.624872
      16.9800     0.631158
      17.1400     0.641227
      17.3100     0.654262
      17.4800     0.676034
      17.6400     0.701286
      17.8000     0.727439
      17.9500     0.761813
      17.9600     0.764700
      17.9700     0.767594
      18.1400     0.829328
      18.2000     0.853142
      18.2900     0.870410
      18.3000     0.871363
      18.4600     0.853101
      18.6300     0.818614
      18.6500     0.815793
      18.8000     0.802014
      18.9600     0.805130
      19.1200     0.814326
      19.2900     0.828156
      19.4600     0.844757
      19.5800     0.857664
      19.6200     0.862405
      19.7800     0.882043
      19.9800     0.910455
      20.1900     0.945359
      20.3900     0.989492
      20.4400      1.00264
      20.5900      1.05218
      20.7700      1.19802
      20.7900      1.20575
      20.8000      1.20826
      20.9800      1.42532
      21.0000      1.43334
      21.1900      1.52282
      21.2000      1.52527
      21.2400      1.52758
      21.4000      1.49203
      21.5100      1.42458
      21.6000      1.33329
      21.6100      1.32989
      21.6300      1.31932
      21.7800      1.27054
      21.8100      1.26733
      22.0100      1.24376
      22.0400      1.24387
      22.2100      1.25427
      22.3000      1.26625
      22.4200      1.28485
      22.5400      1.29784
      22.5700      1.30290
      22.6200      1.30867
      22.8200      1.38675
      22.8400      1.39518
      23.0900      1.48763
      23.1000      1.49131
      23.2500      1.51991
      23.3600      1.49916
      23.6300      1.44569
      23.6600      1.44628
      23.9000      1.45535
      24.1600      1.46953
      24.4200      1.48657
      24.6900      1.50789
      24.9600      1.53491
      25.2200      1.58829
      26.4600      1.74122
      30.1000      2.45232
      34.2500      3.50588
      38.9700      5.46231
      44.3400      7.12445
      50.4500      8.56213
      57.4000      11.5421
      65.3100      14.4333
      74.3100      14.9268
      84.5500      18.7133
      96.2000      19.5148
      109.500      18.5621
      124.500      18.0377
      141.700      15.9975
      161.200      13.1958
      183.400      11.1887
      208.700      8.80394
      237.500      7.16359
      270.200      5.42946
      307.400      4.21302
      349.800      2.79935
      398.000      2.01075
      452.800      1.41761
      515.200     0.970698
      586.200     0.639443
      666.900     0.413838
      758.800     0.266447
      863.400     0.172716
      982.400     0.113296
      1118.00    0.0780414
      1272.00    0.0525756
      1447.00    0.0379083
      1646.00    0.0277595
      1873.00    0.0214740
      2131.00    0.0178755
      2425.00    0.0151746
      2759.00    0.0138309
      3139.00    0.0133185
      3572.00    0.0130512
      4064.00    0.0131254
      4624.00    0.0133912
      5261.00    0.0138185
      5986.00    0.0143606
      6046.00    0.0142149
      10660.0    0.0179227
      18810.0    0.0235386
      33190.0    0.0320935
      58540.0    0.0452506
      103300.    0.0657207
      182200.    0.0975555
      321400.     0.147371
      566900.     0.225374
  1.00000e+06     0.347813


==> averaged_sfr.dat <==
    0.0168700  2.05884e+06
    0.0191900  3.30771e+06
    0.0218400  5.07399e+06
    0.0248500  1.00292e+07
    0.0282700  2.80606e+07
    0.0321700  3.91502e+07
    0.0366000  5.92455e+07
    0.0416400  8.15854e+07
    0.0473800  1.01791e+08
    0.0539100  1.03698e+08
    0.0613400  9.97765e+07
    0.0697900  8.62713e+07
    0.0794100  8.76868e+07
    0.0903500  1.08068e+08
     0.102800  1.02260e+09
     0.117000  2.19892e+09
     0.133100  3.58757e+09
     0.151400  3.72228e+09
     0.170000  3.63970e+09
     0.172300  3.68997e+09
     0.196000  3.36639e+09
     0.221500  3.16888e+09
     0.223000  3.17410e+09
     0.248000  3.16160e+09
     0.253700  3.36394e+09
     0.288700  4.56898e+09
     0.328500  5.03923e+09
     0.373700  7.12143e+09
     0.425200  1.26759e+10
     0.483800  1.50288e+10
     0.550500  1.63626e+10
     0.626400  1.66765e+10
     0.712700  1.72245e+10
     0.810800  1.77728e+10
     0.922600  1.91857e+10
      1.05000  1.93414e+10
      1.19400  1.79820e+10
      1.35900  1.74387e+10
      1.54600  1.82568e+10
      1.75900  1.73572e+10
      2.00200  1.46769e+10
      2.27700  1.14324e+10
      2.59100  7.83151e+09
      2.94800  6.68162e+09
      3.22000  7.36978e+09
      3.23000  7.58574e+09
      3.24000  8.10920e+09
      3.25000  8.98827e+09
      3.26000  1.02239e+10
      3.27000  1.23590e+10
      3.27900  1.56858e+10
      3.28000  1.65468e+10
      3.29000  2.26009e+10
      3.30000  2.61568e+10
      3.31000  2.24801e+10
      3.32000  1.66147e+10
      3.32100  1.60401e+10
      3.33000  1.22512e+10
      3.34000  1.06936e+10
      3.35000  9.12676e+09
      3.35400  8.93419e+09
      3.36000  8.71901e+09
      3.37000  8.37545e+09
      3.38000  8.10265e+09
      3.81700  8.46018e+09
      4.34200  8.85724e+09
      4.94100  1.16953e+10
      5.62100  1.74799e+10
      5.80000  2.34704e+10
      5.85000  2.48190e+10
      5.90000  2.56995e+10
      5.95000  2.68365e+10
      6.00000  3.27026e+10
      6.05000  4.03644e+10
      6.09400  5.23549e+10
      6.10000  5.38132e+10
      6.15000  7.34967e+10
      6.19800  8.50685e+10
      6.20000  8.51609e+10
      6.25000  7.59897e+10
      6.30000  5.85575e+10
      6.30600  5.72336e+10
      6.35000  4.58164e+10
      6.39600  3.95787e+10
      6.40000  3.92954e+10
      6.45000  3.48649e+10
      6.47500  3.31828e+10
      6.50000  3.25724e+10
      6.55000  3.24561e+10
      6.60000  3.27543e+10
      6.65000  3.33410e+10
      6.82500  3.68426e+10
      7.00000  4.23859e+10
      7.10000  4.73926e+10
      7.17500  5.13848e+10
      7.27700  5.83726e+10
      7.33100  6.43187e+10
      7.35000  6.87496e+10
      7.52500  9.29912e+10
      7.68400  1.01589e+11
      7.70000  1.01391e+11
      7.80000  9.88865e+10
      7.87500  9.02990e+10
      7.90000  8.66004e+10
      8.00000  7.51530e+10
      8.05000  7.11357e+10
      8.07300  6.90036e+10
      8.10000  6.57954e+10
      8.20000  5.49627e+10
      8.22500  5.34332e+10
      8.28000  4.91723e+10
      8.30000  4.78918e+10
      8.38900  4.44242e+10
      8.40000  4.45114e+10
      8.50000  4.77805e+10
      8.57500  5.11542e+10
      8.59500  5.10516e+10
      8.60000  5.09332e+10
      8.70000  4.25643e+10
      8.75000  3.72078e+10
      8.80000  3.25111e+10
      8.81300  3.17312e+10
      8.90000  2.78636e+10
      8.92500  2.70541e+10
      9.00000  2.52007e+10
      9.10000  2.36451e+10
      9.20000  2.22803e+10
      9.30000  2.00907e+10
      9.40000  1.81128e+10
      9.42100  1.77234e+10
      9.44000  1.74361e+10
      10.7200  1.86943e+10
      10.9000  2.21260e+10
      10.9500  2.34287e+10
      11.0000  2.65150e+10
      11.0500  3.30547e+10
      11.1000  4.22413e+10
      11.1500  5.11292e+10
      11.1900  6.09137e+10
      11.2000  6.46242e+10
      11.2500  9.00959e+10
      11.3000  1.06372e+11
      11.3500  9.21246e+10
      11.3800  7.80374e+10
      11.4000  6.69415e+10
      11.4100  6.21441e+10
      11.4500  5.15927e+10
      11.5000  4.31958e+10
      11.5200  4.05440e+10
      11.5500  3.75642e+10
      11.6000  3.60923e+10
      11.6500  3.54323e+10
      11.6800  3.56607e+10
      11.7000  3.60608e+10
      11.7400  3.71500e+10
      11.7500  3.73542e+10
      11.8200  4.17342e+10
      11.9000  4.50736e+10
      11.9800  4.37365e+10
      12.0500  3.99318e+10
      12.0600  3.96360e+10
      12.1000  3.87200e+10
      12.1200  3.83130e+10
      12.1800  3.78800e+10
      12.2000  3.77675e+10
      12.2500  3.78137e+10
      12.2800  3.79648e+10
      12.3200  3.84413e+10
      12.3500  3.88379e+10
      12.4000  3.99252e+10
      12.4200  4.06584e+10
      12.4800  4.43115e+10
      12.5000  4.56995e+10
      12.5400  4.97272e+10
      12.5500  5.02815e+10
      12.6200  5.85497e+10
      12.7000  6.32832e+10
      12.7800  5.94046e+10
      12.8500  5.14967e+10
      12.8600  5.09830e+10
      12.9200  4.51001e+10
      13.0000  4.10150e+10
      13.0800  3.94929e+10
      13.1500  3.85927e+10
      13.2200  3.80681e+10
      13.3000  3.77909e+10
      13.8800  3.80383e+10
      14.1000  3.91045e+10
      15.7900  4.45084e+10
      16.0800  4.80502e+10
      16.1200  4.89645e+10
      16.1600  5.01940e+10
      16.2000  5.18851e+10
      16.2400  5.43043e+10
      16.2800  5.91843e+10
      16.3200  6.74603e+10
      16.3600  7.86016e+10
      16.4000  8.52668e+10
      16.4400  7.90766e+10
      16.4800  6.85462e+10
      16.5200  6.12564e+10
      16.5600  5.51350e+10
      16.6000  5.28407e+10
      16.6400  5.14679e+10
      16.6800  5.06102e+10
      16.7200  5.00584e+10
      16.9800  4.91541e+10
      17.1400  4.93578e+10
      17.3100  4.98295e+10
      17.4800  5.05414e+10
      17.6400  5.15928e+10
      17.8000  5.32918e+10
      17.9500  5.79747e+10
      17.9600  5.85633e+10
      17.9700  5.91694e+10
      18.1400  6.60201e+10
      18.2000  6.72087e+10
      18.2900  6.89419e+10
      18.3000  6.89795e+10
      18.4600  6.69554e+10
      18.6300  6.48621e+10
      18.6500  6.39466e+10
      18.8000  5.92907e+10
      18.9600  5.68687e+10
      19.1200  5.67956e+10
      19.2900  5.73565e+10
      19.4600  5.83685e+10
      19.5800  5.93514e+10
      19.6200  5.96996e+10
      19.7800  6.12735e+10
      19.9800  6.41375e+10
      20.1900  6.73542e+10
      20.3900  7.09018e+10
      20.4400  7.16074e+10
      20.5900  7.43486e+10
      20.7700  7.92110e+10
      20.7900  8.11729e+10
      20.8000  8.21651e+10
      20.9800  9.55808e+10
      21.0000  9.59261e+10
      21.1900  9.85896e+10
      21.2000  9.86361e+10
      21.2400  9.87288e+10
      21.4000  9.77769e+10
      21.5100  9.67645e+10
      21.6000  8.86246e+10
      21.6100  8.77134e+10
      21.6300  8.41095e+10
      21.7800  8.04228e+10
      21.8100  7.99404e+10
      22.0100  7.81227e+10
      22.0400  7.79946e+10
      22.2100  7.76638e+10
      22.3000  7.77675e+10
      22.4200  7.81463e+10
      22.5400  7.88177e+10
      22.5700  7.90161e+10
      22.6200  7.93917e+10
      22.8200  8.13080e+10
      22.8400  8.14738e+10
      23.0900  8.45803e+10
      23.1000  8.47609e+10
      23.2500  8.66632e+10
      23.3600  8.54967e+10
      23.6300  8.27801e+10
      23.6600  8.27133e+10
      23.9000  8.26341e+10
      24.1600  8.27829e+10
      24.4200  8.27959e+10
      24.6900  8.30828e+10
      24.9600  8.35095e+10
      25.2200  8.39812e+10
      26.4600  8.83478e+10
      30.1000  9.68239e+10
      34.2500  1.20477e+11
      38.9700  1.51490e+11
      44.3400  1.79365e+11
      50.4500  2.01340e+11
      57.4000  2.28104e+11
      65.3100  2.42963e+11
      74.3100  2.43067e+11
      84.5500  2.58290e+11
      96.2000  2.33327e+11
      109.500  2.18183e+11
      124.500  1.98832e+11
      141.700  1.48216e+11
      161.200  1.17092e+11
      183.400  8.34973e+10
      208.700  5.56665e+10
      237.500  3.79755e+10
      270.200  2.51350e+10
      307.400  1.59945e+10
      349.800  9.66470e+09
      398.000  5.79226e+09
      452.800  3.53039e+09
      515.200  2.02346e+09
      586.200  1.14354e+09
      666.900  6.45220e+08
      758.800  3.65460e+08
      863.400  2.09331e+08
      982.400  1.20966e+08
      1118.00  7.10497e+07
      1272.00  4.27685e+07
      1447.00  2.67282e+07
      1646.00  1.75355e+07
      1873.00  1.23392e+07
      2131.00  9.01767e+06
      2425.00  7.06644e+06
      2759.00  5.80833e+06
      3139.00  4.83581e+06
      3572.00  4.13286e+06
      4064.00  3.66516e+06
      4624.00  3.24313e+06
      5261.00  2.90722e+06
      5986.00  2.63410e+06
      6046.00  2.54648e+06
      10660.0  1.82025e+06
      18810.0  1.35517e+06
      33190.0  1.04710e+06
      58540.0      837128.
      103300.      688610.
      182200.      579721.
      321400.      496482.
      566900.      430590.
  1.00000e+06      376699.


==> tabA1_mr.txt <==
Title: Cosmic evolution  of submillimeter galaxies and their contribution to stellar mass assembly
Authors: Michal J. Michalowski, Jens Hjorth and Darach Watson
Table: A1 in appendix: Photometry detections of SMGs
================================================================================
Byte-by-byte Description of file: tabA1_mr.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 22 A22    ---     Name    SMG name
  24- 28 F5.3   ---     z       Redshift
  30- 39 F10.3  um      lambda  Wavelength
  41- 50 F10.3  uJy     flux    Flux density
  52- 60 F9.3   uJy   e_flux    Error on flux density
  62- 74 A13    ---   r_flux    Reference
--------------------------------------------------------------------------------
Note (1): The second reference in the first entry for each SMG indicates that there exists a mid-IR Spitzer/IRS spectrum of this object.
--------------------------------------------------------------------------------
SMMJ030226.17+000624.5 0.080      0.365     33.419     0.306 clements04    
SMMJ030226.17+000624.5 0.080      0.428     83.176     7.319 chapman05     
SMMJ030226.17+000624.5 0.080      0.440     83.946     0.232 clements04    
SMMJ030226.17+000624.5 0.080      0.550    181.970     0.335 clements04    
SMMJ030226.17+000624.5 0.080      0.656    275.423    24.234 chapman05     
SMMJ030226.17+000624.5 0.080      0.767    424.619     0.391 clements04    
SMMJ030226.17+000624.5 0.080      2.170    937.562     2.587 clements04    
SMMJ030226.17+000624.5 0.080      3.600    746.900    75.000 hainline08phd 
SMMJ030226.17+000624.5 0.080      4.500    502.100    50.300 hainline08phd 
SMMJ030226.17+000624.5 0.080      5.800    452.300    45.900 hainline08phd 
SMMJ030226.17+000624.5 0.080      8.000   2220.600   224.100 hainline08phd 
SMMJ030226.17+000624.5 0.080     24.000   2224.500   114.200 hainline08phd 
SMMJ030226.17+000624.5 0.080     70.000  30100.000  7500.000 hainline08phd 
SMMJ030226.17+000624.5 0.080    850.000   7900.000  1600.000 chapman05     
SMMJ030226.17+000624.5 0.080 214000.000    481.500     9.000 chapman05     
SMMJ030227.73+000653.5 1.408      0.365      0.637     0.040 clements04,menendezdelmestre09    
SMMJ030227.73+000653.5 1.408      0.428      1.096     0.096 chapman05     
SMMJ030227.73+000653.5 1.408      0.440      1.148     0.021 clements04    
SMMJ030227.73+000653.5 1.408      0.550      1.722     0.047 clements04    
SMMJ030227.73+000653.5 1.408      0.656      2.512     0.221 chapman05     
SMMJ030227.73+000653.5 1.408      0.767      7.416     0.334 smail04       
SMMJ030227.73+000653.5 1.408      0.767      6.310     0.058 clements04    
SMMJ030227.73+000653.5 1.408      1.250     21.782     0.788 smail04       
SMMJ030227.73+000653.5 1.408      2.170     14.494     0.395 smail04       
SMMJ030227.73+000653.5 1.408      2.170     29.107     0.531 clements04    
SMMJ030227.73+000653.5 1.408      3.600     73.800     7.400 hainline08phd 
SMMJ030227.73+000653.5 1.408      4.500     79.300     7.900 hainline08phd 
SMMJ030227.73+000653.5 1.408      5.800     59.800     6.300 hainline08phd 
SMMJ030227.73+000653.5 1.408      8.000     61.600     6.600 hainline08phd 
SMMJ030227.73+000653.5 1.408     24.000    498.900    33.100 hainline08phd 
SMMJ030227.73+000653.5 1.408    350.000  42200.000  9800.001 kovacs06      
SMMJ030227.73+000653.5 1.408    850.000   4400.000  1300.000 chapman05     
SMMJ030227.73+000653.5 1.408 214000.000    217.000     9.000 chapman05     
SMMJ030231.81+001031.3 1.316      0.550      0.093     0.029 clements04,menendezdelmestre09    
SMMJ030231.81+001031.3 1.316      4.500      1.600     0.300 hainline08phd 
SMMJ030231.81+001031.3 1.316    850.000   5000.000  1500.000 chapman05     
SMMJ030231.81+001031.3 1.316 214000.000     45.100     9.000 chapman05     
SMMJ030236.15+000817.1 2.435      0.550      0.093     0.029 clements04    
SMMJ030236.15+000817.1 2.435      0.656      0.132     0.012 chapman05     
SMMJ030236.15+000817.1 2.435      2.170     29.107     0.531 clements04    
SMMJ030236.15+000817.1 2.435      3.600      7.700     0.800 hainline08phd 
SMMJ030236.15+000817.1 2.435      4.500      9.700     1.000 hainline08phd 
SMMJ030236.15+000817.1 2.435      5.800     14.900     2.000 hainline08phd 
SMMJ030236.15+000817.1 2.435    850.000   3400.000   600.000 chapman05     
SMMJ030236.15+000817.1 2.435 214000.000     42.100     9.100 chapman05     
SMMJ030238.62+001106.3 0.276      0.365      0.278     0.034 clements04    
SMMJ030238.62+001106.3 0.276      0.428      0.209     0.018 chapman05     
SMMJ030238.62+001106.3 0.276      0.440      0.205     0.036 clements04    
SMMJ030238.62+001106.3 0.276      0.550      0.470     0.033 clements04    
SMMJ030238.62+001106.3 0.276      0.656      0.759     0.067 chapman05     
SMMJ030238.62+001106.3 0.276      0.767      1.350     0.196 smail04       
SMMJ030238.62+001106.3 0.276      0.767      1.076     0.029 clements04    
SMMJ030238.62+001106.3 0.276      2.170      4.066     0.589 smail04       
SMMJ030238.62+001106.3 0.276      2.170      3.733     0.541 clements04    
SMMJ030238.62+001106.3 0.276      3.600     16.600     1.700 hainline08phd 
SMMJ030238.62+001106.3 0.276      4.500     19.800     2.000 hainline08phd 
SMMJ030238.62+001106.3 0.276    850.000   4100.000  1400.000 chapman05     
SMMJ030238.62+001106.3 0.276 214000.000    347.300     9.000 chapman05     
SMMJ030244.82+000632.3 0.176      0.428     22.909     2.016 chapman05     
SMMJ030244.82+000632.3 0.176      0.656     83.176     7.319 chapman05     
SMMJ030244.82+000632.3 0.176      1.250    147.941     2.700 smail04       
SMMJ030244.82+000632.3 0.176      2.170    227.612     2.087 smail04       
SMMJ030244.82+000632.3 0.176    850.000   4900.000  1100.000 chapman05     
SMMJ030244.82+000632.3 0.176 214000.000    154.000    34.100 chapman05     
SMMJ105151.69+572636.0 1.147      0.656      0.302     0.027 chapman05,menendezdelmestre09     
SMMJ105151.69+572636.0 1.147      0.656      0.340     0.021 ivison05      
SMMJ105151.69+572636.0 1.147      0.767      2.302     0.203 ivison02      
SMMJ105151.69+572636.0 1.147      2.170     44.177     2.375 ivison02      
SMMJ105151.69+572636.0 1.147      3.600     78.100     7.800 hainline08phd 
SMMJ105151.69+572636.0 1.147      4.500     89.200     8.900 hainline08phd 
SMMJ105151.69+572636.0 1.147      5.800     64.700     6.900 hainline08phd 
SMMJ105151.69+572636.0 1.147      8.000     63.300     6.600 hainline08phd 
SMMJ105151.69+572636.0 1.147     24.000    342.400    24.000 hainline08phd 
SMMJ105151.69+572636.0 1.147    850.000   6700.000  1700.000 chapman05     
SMMJ105151.69+572636.0 1.147   1200.000   1600.000   600.000 ivison05      
SMMJ105151.69+572636.0 1.147 214000.000    134.400    13.000 chapman05     
SMMJ105155.47+572312.7 2.686      0.428      1.096     0.096 chapman05,valiante07     
SMMJ105155.47+572312.7 2.686      0.656      1.905     0.168 chapman05     
SMMJ105155.47+572312.7 2.686      0.656      0.603     0.016 ivison05      
SMMJ105155.47+572312.7 2.686      3.600      5.100     0.500 hainline08phd 
SMMJ105155.47+572312.7 2.686      4.500      7.600     0.800 hainline08phd 
SMMJ105155.47+572312.7 2.686      5.800     13.100     2.100 hainline08phd 
SMMJ105155.47+572312.7 2.686      8.000     18.500     2.000 hainline08phd 
SMMJ105155.47+572312.7 2.686     24.000     99.000    15.900 hainline08phd 
SMMJ105155.47+572312.7 2.686    850.000   5700.000  1400.000 chapman05     
SMMJ105155.47+572312.7 2.686   1200.000   3300.000   800.000 greve04       
SMMJ105155.47+572312.7 2.686  61182.000     38.000    19.000 ivison02      
SMMJ105155.47+572312.7 2.686 214000.000     46.300    10.200 chapman05     
SMMJ105158.02+571800.2 2.239      0.656      0.832     0.073 chapman05,menendezdelmestre09     
SMMJ105158.02+571800.2 2.239      0.656      1.047     0.029 ivison05      
SMMJ105158.02+571800.2 2.239      0.767      1.231     0.159 ivison02      
SMMJ105158.02+571800.2 2.239      2.170     18.758     1.492 ivison02      
SMMJ105158.02+571800.2 2.239      3.600     53.300     5.300 hainline08phd 
SMMJ105158.02+571800.2 2.239      4.500     55.500     5.600 hainline08phd 
SMMJ105158.02+571800.2 2.239      5.800     43.900     5.100 hainline08phd 
SMMJ105158.02+571800.2 2.239      8.000     53.000     5.800 hainline08phd 
SMMJ105158.02+571800.2 2.239     24.000    241.100    21.100 hainline08phd 
SMMJ105158.02+571800.2 2.239    850.000   7700.000  1700.000 chapman05     
SMMJ105158.02+571800.2 2.239   1200.000   2900.000   700.000 greve04       
SMMJ105158.02+571800.2 2.239  61182.000    109.000    26.000 ivison02      
SMMJ105158.02+571800.2 2.239 214000.000     98.100    11.600 chapman05     
SMMJ105200.22+572420.2 0.689      0.656      5.248     0.462 chapman05,menendezdelmestre09     
SMMJ105200.22+572420.2 0.689      0.656      1.871     0.034 ivison05      
SMMJ105200.22+572420.2 0.689      0.767      5.626     0.153 ivison02      
SMMJ105200.22+572420.2 0.689      2.170     19.462     1.548 ivison02      
SMMJ105200.22+572420.2 0.689      3.600     22.500     2.300 hainline08phd 
SMMJ105200.22+572420.2 0.689      4.500     25.900     2.600 hainline08phd 
SMMJ105200.22+572420.2 0.689      5.800     40.800     4.400 hainline08phd 
SMMJ105200.22+572420.2 0.689      8.000     96.500     9.700 hainline08phd 
SMMJ105200.22+572420.2 0.689     24.000    282.000    59.000 egami04       
SMMJ105200.22+572420.2 0.689     70.000   6200.000  1300.000 hainline08phd 
SMMJ105200.22+572420.2 0.689    350.000  15500.000  5500.000 laurent06     
SMMJ105200.22+572420.2 0.689    850.000   5100.000  1300.000 chapman05     
SMMJ105200.22+572420.2 0.689   1100.000   4000.000  1300.000 laurent06     
SMMJ105200.22+572420.2 0.689   1200.000   2400.000   600.000 greve04       
SMMJ105200.22+572420.2 0.689  61182.000     57.000    32.000 ivison02      
SMMJ105200.22+572420.2 0.689 214000.000     57.400    13.200 chapman05     
SMMJ105201.25+572445.7 2.148      0.656      0.191     0.017 chapman05     
SMMJ105201.25+572445.7 2.148      0.656      0.150     0.018 ivison05      
SMMJ105201.25+572445.7 2.148      2.170      7.892     1.328 ivison02      
SMMJ105201.25+572445.7 2.148      3.600      5.500     0.600 hainline08phd 
SMMJ105201.25+572445.7 2.148      4.500      8.700     0.900 hainline08phd 
SMMJ105201.25+572445.7 2.148      5.800     11.900     2.200 hainline08phd 
SMMJ105201.25+572445.7 2.148      8.000     14.800     1.900 hainline08phd 
SMMJ105201.25+572445.7 2.148     24.000    172.500    16.300 hainline08phd 
SMMJ105201.25+572445.7 2.148    350.000  24100.000  5500.000 laurent06     
SMMJ105201.25+572445.7 2.148    850.000   9900.000  2200.000 chapman05     
SMMJ105201.25+572445.7 2.148   1100.000   4400.000  1300.000 laurent06     
SMMJ105201.25+572445.7 2.148   1200.000   3400.000   600.000 greve04       
SMMJ105201.25+572445.7 2.148  61182.000     56.000    37.000 ivison02      
SMMJ105201.25+572445.7 2.148 214000.000     72.100    10.200 chapman05     
SMMJ105207.49+571904.0 2.689      0.656      0.145     0.013 chapman05,valiante07     
SMMJ105207.49+571904.0 2.689      0.767      2.010     0.149 ivison02      
SMMJ105207.49+571904.0 2.689      0.767      0.352     0.108 smail04       
SMMJ105207.49+571904.0 2.689      3.600     10.100     1.000 hainline08phd 
SMMJ105207.49+571904.0 2.689      4.500     12.900     1.300 hainline08phd 
SMMJ105207.49+571904.0 2.689     24.000    190.900    14.800 hainline08phd 
SMMJ105207.49+571904.0 2.689    350.000  38000.000  7200.000 kovacs06      
SMMJ105207.49+571904.0 2.689    850.000   6200.000  1600.000 chapman05     
SMMJ105207.49+571904.0 2.689  61182.000    380.000    28.000 ivison02      
SMMJ105207.49+571904.0 2.689 214000.000    277.900    11.900 chapman05     
SMMJ105225.79+571906.4 2.372      0.656      0.479     0.042 chapman05     
SMMJ105225.79+571906.4 2.372      0.767      4.766     0.130 smail04       
SMMJ105225.79+571906.4 2.372      2.170     19.462     1.875 smail04       
SMMJ105225.79+571906.4 2.372      3.600     28.400     2.900 hainline08phd 
SMMJ105225.79+571906.4 2.372      4.500     22.300     2.300 hainline08phd 
SMMJ105225.79+571906.4 2.372      5.800     25.900     3.700 hainline08phd 
SMMJ105225.79+571906.4 2.372      8.000     37.300     5.000 hainline08phd 
SMMJ105225.79+571906.4 2.372     24.000    178.600    14.400 hainline08phd 
SMMJ105225.79+571906.4 2.372    850.000   4900.000  1500.000 chapman05     
SMMJ105225.79+571906.4 2.372 214000.000    127.400     5.100 chapman05     
SMMJ105227.58+572512.4 2.142      0.656      0.363     0.032 chapman05,menendezdelmestre09     
SMMJ105227.58+572512.4 2.142      0.656      0.310     0.017 ivison05      
SMMJ105227.58+572512.4 2.142      0.767      0.646     0.142 ivison02      
SMMJ105227.58+572512.4 2.142      2.170     11.945     0.538 ivison02      
SMMJ105227.58+572512.4 2.142      3.600     19.600     2.000 hainline08phd 
SMMJ105227.58+572512.4 2.142      4.500     25.600     2.600 hainline08phd 
SMMJ105227.58+572512.4 2.142      5.800     41.400     4.900 hainline08phd 
SMMJ105227.58+572512.4 2.142      8.000     28.500     3.000 hainline08phd 
SMMJ105227.58+572512.4 2.142     24.000    226.300    17.400 hainline08phd 
SMMJ105227.58+572512.4 2.142    350.000  44000.000 16000.000 laurent06     
SMMJ105227.58+572512.4 2.142    850.000   4500.000  1300.000 chapman05     
SMMJ105227.58+572512.4 2.142   1100.000   4100.000  1300.000 laurent06     
SMMJ105227.58+572512.4 2.142   1200.000   2800.000   500.000 greve04       
SMMJ105227.58+572512.4 2.142  61182.000     32.000    22.000 ivison02      
SMMJ105227.58+572512.4 2.142 214000.000     39.200    11.400 chapman05     
SMMJ105227.77+572218.2 1.956      0.656      0.145     0.013 chapman05     
SMMJ105227.77+572218.2 1.956    850.000   7000.000  2100.000 chapman05     
SMMJ105227.77+572218.2 1.956   1100.000   5100.000  1300.000 laurent06     
SMMJ105227.77+572218.2 1.956   1200.000   3100.000   700.000 greve04       
SMMJ105227.77+572218.2 1.956 214000.000     40.400     9.400 chapman05     
SMMJ105230.73+572209.5 2.611      0.656      1.738     0.153 chapman05     
SMMJ105230.73+572209.5 2.611      0.656      2.399     0.044 ivison05      
SMMJ105230.73+572209.5 2.611      0.767      2.005     0.125 smail04       
SMMJ105230.73+572209.5 2.611      2.170     13.465     1.845 smail04       
SMMJ105230.73+572209.5 2.611      3.600     33.400     3.400 hainline08phd 
SMMJ105230.73+572209.5 2.611      4.500     39.500     4.000 hainline08phd 
SMMJ105230.73+572209.5 2.611      5.800     56.500     6.500 hainline08phd 
SMMJ105230.73+572209.5 2.611      8.000     46.600     4.700 hainline08phd 
SMMJ105230.73+572209.5 2.611     24.000    184.200    17.900 hainline08phd 
SMMJ105230.73+572209.5 2.611    350.000  41000.000  6800.000 kovacs06      
SMMJ105230.73+572209.5 2.611    850.000  11000.000  2600.000 chapman05     
SMMJ105230.73+572209.5 2.611   1100.000   5100.000  1300.000 laurent06     
SMMJ105230.73+572209.5 2.611   1200.000   2900.000   700.000 greve04       
SMMJ105230.73+572209.5 2.611  61182.000     60.000    35.000 ivison02      
SMMJ105230.73+572209.5 2.611 214000.000     54.000    14.000 ivison02      
SMMJ105230.73+572209.5 2.611 214000.000     86.300    15.400 chapman05     
SMMJ105238.19+571651.1 1.852      0.656      3.020     0.266 chapman05,menendezdelmestre09     
SMMJ105238.19+571651.1 1.852      0.767      2.010     0.113 smail04       
SMMJ105238.19+571651.1 1.852      3.600     17.400     1.800 hainline08phd 
SMMJ105238.19+571651.1 1.852      4.500     18.800     2.000 hainline08phd 
SMMJ105238.19+571651.1 1.852      5.800     31.100     4.300 hainline08phd 
SMMJ105238.19+571651.1 1.852     24.000    498.300    29.600 hainline08phd 
SMMJ105238.19+571651.1 1.852    850.000   5300.000  1600.000 chapman05     
SMMJ105238.19+571651.1 1.852 214000.000     71.100    12.600 chapman05     
SMMJ105238.30+572435.8 3.036      0.656      0.525     0.046 chapman05,menendezdelmestre09     
SMMJ105238.30+572435.8 3.036      0.656      0.167     0.012 ivison05      
SMMJ105238.30+572435.8 3.036      0.767      1.208     0.166 ivison02      
SMMJ105238.30+572435.8 3.036      2.170      4.889     0.970 ivison02      
SMMJ105238.30+572435.8 3.036      3.600     28.900     2.900 hainline08phd 
SMMJ105238.30+572435.8 3.036      4.500     32.700     3.300 hainline08phd 
SMMJ105238.30+572435.8 3.036      5.800     29.800     4.600 hainline08phd 
SMMJ105238.30+572435.8 3.036     24.000    335.600    19.400 hainline08phd 
SMMJ105238.30+572435.8 3.036    350.000  40500.000  6500.000 kovacs06      
SMMJ105238.30+572435.8 3.036    850.000  10900.000  2400.000 chapman05     
SMMJ105238.30+572435.8 3.036   1100.000   4800.000  1300.000 laurent06     
SMMJ105238.30+572435.8 3.036   1200.000   4800.000   600.000 greve04       
SMMJ105238.30+572435.8 3.036 214000.000     29.000    11.000 ivison02      
SMMJ105238.30+572435.8 3.036 214000.000     61.000    22.000 chapman05     
SMMJ123549.44+621536.8 2.203      0.365      0.518     0.046 capak04,menendezdelmestre09       
SMMJ123549.44+621536.8 2.203      0.428      0.759     0.067 chapman05     
SMMJ123549.44+621536.8 2.203      0.443      0.975     0.062 capak04       
SMMJ123549.44+621536.8 2.203      0.547      1.369     0.045 capak04       
SMMJ123549.44+621536.8 2.203      0.653      1.790     0.043 capak04       
SMMJ123549.44+621536.8 2.203      0.656      1.202     0.106 chapman05     
SMMJ123549.44+621536.8 2.203      0.767      2.324     0.042 smail04       
SMMJ123549.44+621536.8 2.203      0.798      2.273     0.090 capak04       
SMMJ123549.44+621536.8 2.203      0.907      2.656     0.125 capak04       
SMMJ123549.44+621536.8 2.203      1.250      7.483     0.402 smail04       
SMMJ123549.44+621536.8 2.203      1.895      9.213     1.507 capak04       
SMMJ123549.44+621536.8 2.203     24.000    178.700    31.400 hainline08phd 
SMMJ123549.44+621536.8 2.203    850.000   8300.001  2500.000 chapman05     
SMMJ123549.44+621536.8 2.203   1300.000   2000.000   600.000 tacconi06     
SMMJ123549.44+621536.8 2.203 214000.000     74.600     9.500 chapman05     
SMMJ123553.26+621337.7 2.098      0.365      0.654     0.049 capak04,menendezdelmestre09       
SMMJ123553.26+621337.7 2.098      0.428      0.437     0.038 chapman05     
SMMJ123553.26+621337.7 2.098      0.443      0.633     0.046 capak04       
SMMJ123553.26+621337.7 2.098      0.547      0.560     0.033 capak04       
SMMJ123553.26+621337.7 2.098      0.573      0.233     0.021 chapman03b    
SMMJ123553.26+621337.7 2.098      0.653      0.659     0.032 capak04       
SMMJ123553.26+621337.7 2.098      0.656      0.479     0.042 chapman05     
SMMJ123553.26+621337.7 2.098      0.767      0.282     0.025 chapman03b    
SMMJ123553.26+621337.7 2.098      0.767      0.676     0.042 smail04       
SMMJ123553.26+621337.7 2.098      0.798      0.658     0.063 capak04       
SMMJ123553.26+621337.7 2.098      0.907      0.900     0.092 capak04       
SMMJ123553.26+621337.7 2.098      1.250      1.915     0.422 smail04       
SMMJ123553.26+621337.7 2.098      2.170      2.973     0.676 smail04       
SMMJ123553.26+621337.7 2.098      3.600      9.200     1.300 hainline08phd 
SMMJ123553.26+621337.7 2.098      4.500     14.600     1.700 hainline08phd 
SMMJ123553.26+621337.7 2.098      5.800     18.100     1.900 hainline08phd 
SMMJ123553.26+621337.7 2.098      8.000     24.700     2.700 hainline08phd 
SMMJ123553.26+621337.7 2.098    850.000   8800.001  2100.000 chapman05     
SMMJ123553.26+621337.7 2.098 214000.000     58.400     9.000 chapman05     
SMMJ123555.14+620901.7 1.875      0.365      0.640     0.054 capak04,pope08       
SMMJ123555.14+620901.7 1.875      0.428      0.575     0.051 chapman05     
SMMJ123555.14+620901.7 1.875      0.443      0.728     0.051 capak04       
SMMJ123555.14+620901.7 1.875      0.547      0.818     0.038 capak04       
SMMJ123555.14+620901.7 1.875      0.653      1.093     0.037 capak04       
SMMJ123555.14+620901.7 1.875      0.656      0.759     0.067 chapman05     
SMMJ123555.14+620901.7 1.875      0.767      1.915     0.035 smail04       
SMMJ123555.14+620901.7 1.875      0.798      1.520     0.084 capak04       
SMMJ123555.14+620901.7 1.875      0.907      1.983     0.113 capak04       
SMMJ123555.14+620901.7 1.875      1.250      7.622     0.606 smail04       
SMMJ123555.14+620901.7 1.875      2.170     17.426     1.088 smail04       
SMMJ123555.14+620901.7 1.875      3.600     42.500     4.900 hainline08phd 
SMMJ123555.14+620901.7 1.875      4.500     61.500     7.000 hainline08phd 
SMMJ123555.14+620901.7 1.875      5.800     79.500     8.300 hainline08phd 
SMMJ123555.14+620901.7 1.875      8.000     93.800    10.200 hainline08phd 
SMMJ123555.14+620901.7 1.875     24.000    333.500    22.200 hainline08phd 
SMMJ123555.14+620901.7 1.875    850.000   5400.000  1900.000 chapman05     
SMMJ123555.14+620901.7 1.875 214000.000    212.000    13.700 chapman05     
SMMJ123600.10+620253.5 2.710      0.365      0.105     0.025 capak04       
SMMJ123600.10+620253.5 2.710      0.428      0.191     0.017 chapman05     
SMMJ123600.10+620253.5 2.710      0.443      0.272     0.031 capak04       
SMMJ123600.10+620253.5 2.710      0.547      0.314     0.029 capak04       
SMMJ123600.10+620253.5 2.710      0.573      0.139     0.012 chapman03b    
SMMJ123600.10+620253.5 2.710      0.653      0.435     0.028 capak04       
SMMJ123600.10+620253.5 2.710      0.656      0.251     0.022 chapman05     
SMMJ123600.10+620253.5 2.710      0.767      0.330     0.029 chapman03b    
SMMJ123600.10+620253.5 2.710      0.767      0.415     0.033 smail04       
SMMJ123600.10+620253.5 2.710      0.798      0.354     0.058 capak04       
SMMJ123600.10+620253.5 2.710      0.907      0.435     0.076 capak04       
SMMJ123600.10+620253.5 2.710    850.000   6900.000  2000.000 chapman05     
SMMJ123600.10+620253.5 2.710 214000.000    262.000    17.100 chapman05     
SMMJ123600.15+621047.2 1.994      0.365      0.075     0.024 capak04,pope08       
SMMJ123600.15+621047.2 1.994      0.428      0.251     0.022 chapman05     
SMMJ123600.15+621047.2 1.994      0.653      0.061     0.016 capak04       
SMMJ123600.15+621047.2 1.994      0.656      0.331     0.029 chapman05     
SMMJ123600.15+621047.2 1.994      0.767      1.426     0.039 smail04       
SMMJ123600.15+621047.2 1.994      0.798      0.106     0.034 capak04       
SMMJ123600.15+621047.2 1.994      1.250      5.421     0.477 smail04       
SMMJ123600.15+621047.2 1.994      2.170      6.445     0.832 smail04       
SMMJ123600.15+621047.2 1.994      3.600     12.600     1.500 hainline08phd 
SMMJ123600.15+621047.2 1.994      4.500     14.800     1.700 hainline08phd 
SMMJ123600.15+621047.2 1.994      5.800     27.000     2.800 hainline08phd 
SMMJ123600.15+621047.2 1.994      8.000     61.900     6.400 hainline08phd 
SMMJ123600.15+621047.2 1.994     24.000   1270.800    64.000 hainline08phd 
SMMJ123600.15+621047.2 1.994    350.000  22300.000  6300.000 kovacs06      
SMMJ123600.15+621047.2 1.994    850.000   7900.000  2400.000 chapman05     
SMMJ123600.15+621047.2 1.994 214000.000    131.000    10.600 chapman05     
SMMJ123606.72+621550.7 2.416      0.365      1.144     0.065 capak04       
SMMJ123606.72+621550.7 2.416      0.428      1.445     0.127 chapman05     
SMMJ123606.72+621550.7 2.416      0.443      1.701     0.090 capak04       
SMMJ123606.72+621550.7 2.416      0.547      1.827     0.054 capak04       
SMMJ123606.72+621550.7 2.416      0.653      1.800     0.044 capak04       
SMMJ123606.72+621550.7 2.416      0.656      1.318     0.116 chapman05     
SMMJ123606.72+621550.7 2.416      0.775      1.738     0.153 pope06        
SMMJ123606.72+621550.7 2.416      0.798      2.099     0.095 capak04       
SMMJ123606.72+621550.7 2.416      0.907      2.169     0.124 capak04       
SMMJ123606.72+621550.7 2.416      3.600      9.600     1.400 hainline08phd 
SMMJ123606.72+621550.7 2.416      4.500     13.200     1.600 hainline08phd 
SMMJ123606.72+621550.7 2.416      5.800     19.400     2.100 hainline08phd 
SMMJ123606.72+621550.7 2.416      8.000     26.300     2.900 hainline08phd 
SMMJ123606.72+621550.7 2.416     24.000    124.000     8.600 hainline08phd 
SMMJ123606.72+621550.7 2.416    850.000   4400.000  1400.000 chapman05     
SMMJ123606.72+621550.7 2.416 214000.000     24.000     5.900 chapman05     
SMMJ123606.85+621021.4 2.509      0.365      0.123     0.030 capak04       
SMMJ123606.85+621021.4 2.509      0.428      0.209     0.018 chapman05     
SMMJ123606.85+621021.4 2.509      0.443      0.288     0.036 capak04       
SMMJ123606.85+621021.4 2.509      0.547      0.328     0.031 capak04       
SMMJ123606.85+621021.4 2.509      0.653      0.623     0.032 capak04       
SMMJ123606.85+621021.4 2.509      0.656      0.302     0.027 chapman05     
SMMJ123606.85+621021.4 2.509      0.767      1.426     0.039 smail04       
SMMJ123606.85+621021.4 2.509      0.775      0.525     0.046 pope06        
SMMJ123606.85+621021.4 2.509      0.798      0.749     0.069 capak04       
SMMJ123606.85+621021.4 2.509      0.907      0.972     0.093 capak04       
SMMJ123606.85+621021.4 2.509      1.250      4.000     0.484 smail04       
SMMJ123606.85+621021.4 2.509      1.895      8.136     2.231 capak04       
SMMJ123606.85+621021.4 2.509      2.170     16.338     0.878 smail04       
SMMJ123606.85+621021.4 2.509      3.600     27.800     3.000 hainline08phd 
SMMJ123606.85+621021.4 2.509      4.500     31.000     3.300 hainline08phd 
SMMJ123606.85+621021.4 2.509      5.800     35.500     3.700 hainline08phd 
SMMJ123606.85+621021.4 2.509      8.000     28.100     3.100 hainline08phd 
SMMJ123606.85+621021.4 2.509     24.000     70.100     5.200 pope06        
SMMJ123606.85+621021.4 2.509    350.000  35100.000  6900.000 kovacs06      
SMMJ123606.85+621021.4 2.509    850.000  11600.000  3500.000 chapman05     
SMMJ123606.85+621021.4 2.509 214000.000     74.400     4.100 chapman05     
SMMJ123616.15+621513.7 2.578      0.428      0.069     0.006 chapman05,pope08     
SMMJ123616.15+621513.7 2.578      0.443      0.084     0.019 capak04       
SMMJ123616.15+621513.7 2.578      0.547      0.134     0.027 capak04       
SMMJ123616.15+621513.7 2.578      0.653      0.260     0.025 capak04       
SMMJ123616.15+621513.7 2.578      0.573      0.076     0.007 chapman03b    
SMMJ123616.15+621513.7 2.578      0.656      0.191     0.017 chapman05     
SMMJ123616.15+621513.7 2.578      0.767      0.400     0.035 chapman03b    
SMMJ123616.15+621513.7 2.578      0.767      0.333     0.035 smail04       
SMMJ123616.15+621513.7 2.578      0.775      0.120     0.011 pope06        
SMMJ123616.15+621513.7 2.578      0.798      0.352     0.059 capak04       
SMMJ123616.15+621513.7 2.578      0.907      0.364     0.076 capak04       
SMMJ123616.15+621513.7 2.578      1.250      1.683     0.383 smail04       
SMMJ123616.15+621513.7 2.578      2.170      2.973     0.779 smail04       
SMMJ123616.15+621513.7 2.578      3.600     20.000     2.300 hainline08phd 
SMMJ123616.15+621513.7 2.578      4.500     15.000     1.700 hainline08phd 
SMMJ123616.15+621513.7 2.578      5.800     39.800     4.100 hainline08phd 
SMMJ123616.15+621513.7 2.578      8.000     46.800     4.900 hainline08phd 
SMMJ123616.15+621513.7 2.578     24.000    319.100    17.800 hainline08phd 
SMMJ123616.15+621513.7 2.578    850.000   5800.000  1100.000 chapman05     
SMMJ123616.15+621513.7 2.578 214000.000     53.900     8.400 chapman05     
SMMJ123618.33+621550.5 1.865      0.365      0.223     0.032 capak04,pope08       
SMMJ123618.33+621550.5 1.865      0.428      0.145     0.013 chapman05     
SMMJ123618.33+621550.5 1.865      0.443      0.263     0.029 capak04       
SMMJ123618.33+621550.5 1.865      0.547      0.258     0.031 capak04       
SMMJ123618.33+621550.5 1.865      0.653      0.314     0.027 capak04       
SMMJ123618.33+621550.5 1.865      0.656      0.158     0.014 chapman05     
SMMJ123618.33+621550.5 1.865      0.767      0.248     0.022 chapman03b    
SMMJ123618.33+621550.5 1.865      0.767      0.345     0.042 smail04       
SMMJ123618.33+621550.5 1.865      0.798      0.444     0.065 capak04       
SMMJ123618.33+621550.5 1.865      0.907      0.559     0.086 capak04       
SMMJ123618.33+621550.5 1.865      1.250      2.061     0.424 smail04       
SMMJ123618.33+621550.5 1.865      2.170      3.992     0.879 smail04       
SMMJ123618.33+621550.5 1.865      3.600     15.000     1.900 hainline08phd 
SMMJ123618.33+621550.5 1.865      4.500     19.900     2.200 hainline08phd 
SMMJ123618.33+621550.5 1.865      5.800     27.300     2.800 hainline08phd 
SMMJ123618.33+621550.5 1.865      8.000     20.000     2.200 hainline08phd 
SMMJ123618.33+621550.5 1.865     24.000    343.800    18.800 hainline08phd 
SMMJ123618.33+621550.5 1.865    850.000   7300.000  1100.000 chapman05     
SMMJ123618.33+621550.5 1.865 214000.000    151.000    11.000 chapman05     
SMMJ123621.27+621708.4 1.988      0.365      0.333     0.038 capak04,pope08       
SMMJ123621.27+621708.4 1.988      0.428      0.331     0.029 chapman05     
SMMJ123621.27+621708.4 1.988      0.443      0.472     0.044 capak04       
SMMJ123621.27+621708.4 1.988      0.547      0.522     0.036 capak04       
SMMJ123621.27+621708.4 1.988      0.653      0.622     0.033 capak04       
SMMJ123621.27+621708.4 1.988      0.656      0.398     0.035 chapman05     
SMMJ123621.27+621708.4 1.988      0.767      1.043     0.092 chapman03b    
SMMJ123621.27+621708.4 1.998      0.767      0.262     0.034 smail04       
SMMJ123621.27+621708.4 1.988      0.798      0.870     0.074 capak04       
SMMJ123621.27+621708.4 1.988      0.907      0.950     0.098 capak04       
SMMJ123621.27+621708.4 1.988      1.895      6.011     0.919 capak04       
SMMJ123621.27+621708.4 1.998      2.170      3.351     0.878 smail04       
SMMJ123621.27+621708.4 1.988      3.600     20.400     2.300 hainline08phd 
SMMJ123621.27+621708.4 1.988      4.500     27.300     2.900 hainline08phd 
SMMJ123621.27+621708.4 1.988      5.800     34.400     3.500 hainline08phd 
SMMJ123621.27+621708.4 1.988      8.000     24.500     2.600 hainline08phd 
SMMJ123621.27+621708.4 1.988     24.000    346.500    20.600 hainline08phd 
SMMJ123621.27+621708.4 1.988    850.000   7800.000  1900.000 chapman05     
SMMJ123621.27+621708.4 1.988 214000.000    148.000    11.000 chapman05     
SMMJ123622.65+621629.7 2.466      0.365      0.206     0.032 capak04,pope08       
SMMJ123622.65+621629.7 2.466      0.428      0.209     0.018 chapman05     
SMMJ123622.65+621629.7 2.466      0.443      0.310     0.039 capak04       
SMMJ123622.65+621629.7 2.466      0.547      0.348     0.034 capak04       
SMMJ123622.65+621629.7 2.466      0.573      0.283     0.025 chapman03b    
SMMJ123622.65+621629.7 2.466      0.653      0.416     0.029 capak04       
SMMJ123622.65+621629.7 2.466      0.656      0.251     0.022 chapman05     
SMMJ123622.65+621629.7 2.466      0.767      0.455     0.040 chapman03b    
SMMJ123622.65+621629.7 2.466      0.767      0.477     0.042 smail04       
SMMJ123622.65+621629.7 2.466      2.170      5.072     0.930 smail04       
SMMJ123622.65+621629.7 2.466      3.600     19.800     2.200 hainline08phd 
SMMJ123622.65+621629.7 2.466      4.500     27.600     2.900 hainline08phd 
SMMJ123622.65+621629.7 2.466      5.800     35.300     3.600 hainline08phd 
SMMJ123622.65+621629.7 2.466      8.000     26.400     2.800 hainline08phd 
SMMJ123622.65+621629.7 2.466     24.000    368.500    20.700 hainline08phd 
SMMJ123622.65+621629.7 2.466    850.000   7700.000  1300.000 chapman05     
SMMJ123622.65+621629.7 2.466 214000.000     70.900     8.700 chapman05     
SMMJ123629.13+621045.8 1.013      0.365      0.130     0.030 capak04       
SMMJ123629.13+621045.8 1.013      0.428      0.132     0.012 chapman05     
SMMJ123629.13+621045.8 1.013      0.443      0.191     0.027 capak04       
SMMJ123629.13+621045.8 1.013      0.547      0.386     0.033 capak04       
SMMJ123629.13+621045.8 1.013      0.653      0.872     0.034 capak04       
SMMJ123629.13+621045.8 1.013      0.656      0.525     0.046 chapman05     
SMMJ123629.13+621045.8 1.013      0.767      2.794     0.026 smail04       
SMMJ123629.13+621045.8 1.013      0.775      2.754     0.242 pope06        
SMMJ123629.13+621045.8 1.013      0.798      2.533     0.103 capak04       
SMMJ123629.13+621045.8 1.013      0.907      4.144     0.150 capak04       
SMMJ123629.13+621045.8 1.013      1.250     11.222     0.505 smail04       
SMMJ123629.13+621045.8 1.013      1.895     23.795     1.529 capak04       
SMMJ123629.13+621045.8 1.013      2.170     40.290     0.735 smail04       
SMMJ123629.13+621045.8 1.013      3.600     93.100     9.600 hainline08phd 
SMMJ123629.13+621045.8 1.013      4.500     87.000     9.000 hainline08phd 
SMMJ123629.13+621045.8 1.013      5.800     75.800     7.700 hainline08phd 
SMMJ123629.13+621045.8 1.013      8.000     72.000     7.400 hainline08phd 
SMMJ123629.13+621045.8 1.013     24.000    664.800    34.200 hainline08phd 
SMMJ123629.13+621045.8 1.013    850.000   5000.000  1300.000 chapman05     
SMMJ123629.13+621045.8 1.013 214000.000     81.400     8.700 chapman05     
SMMJ123632.61+620800.1 1.993      0.365      1.791     0.084 capak04       
SMMJ123632.61+620800.1 1.993      0.428      1.096     0.096 chapman05     
SMMJ123632.61+620800.1 1.993      0.443      1.078     0.059 capak04       
SMMJ123632.61+620800.1 1.993      0.547      0.990     0.044 capak04       
SMMJ123632.61+620800.1 1.993      0.653      1.158     0.039 capak04       
SMMJ123632.61+620800.1 1.993      0.656      1.318     0.116 chapman05     
SMMJ123632.61+620800.1 1.993      0.767      2.179     0.059 smail04       
SMMJ123632.61+620800.1 1.993      0.798      2.001     0.103 capak04       
SMMJ123632.61+620800.1 1.993      0.907      2.398     0.140 capak04       
SMMJ123632.61+620800.1 1.993      1.250      5.625     0.859 smail04       
SMMJ123632.61+620800.1 1.993      1.895      6.511     1.837 capak04       
SMMJ123632.61+620800.1 1.993      2.170      5.665     0.865 smail04       
SMMJ123632.61+620800.1 1.993      3.600     21.200     2.500 hainline08phd 
SMMJ123632.61+620800.1 1.993      4.500     27.800     3.000 hainline08phd 
SMMJ123632.61+620800.1 1.993      5.800     50.700     5.200 hainline08phd 
SMMJ123632.61+620800.1 1.993      8.000    114.300    11.700 hainline08phd 
SMMJ123632.61+620800.1 1.993     24.000    849.000    43.300 hainline08phd 
SMMJ123632.61+620800.1 1.993    850.000   5500.000  1300.000 chapman05     
SMMJ123632.61+620800.1 1.993 214000.000     90.600     9.300 chapman05     
SMMJ123634.51+621241.0 1.219      0.365      0.671     0.052 capak04       
SMMJ123634.51+621241.0 1.219      0.428      0.631     0.056 chapman05,pope08     
SMMJ123634.51+621241.0 1.219      0.443      0.830     0.056 capak04       
SMMJ123634.51+621241.0 1.219      0.547      0.960     0.043 capak04       
SMMJ123634.51+621241.0 1.219      0.653      1.538     0.042 capak04       
SMMJ123634.51+621241.0 1.219      0.656      1.000     0.088 chapman05     
SMMJ123634.51+621241.0 1.219      0.767      3.149     0.057 smail04       
SMMJ123634.51+621241.0 1.219      0.775      3.020     0.266 pope06        
SMMJ123634.51+621241.0 1.219      0.798      2.914     0.109 capak04       
SMMJ123634.51+621241.0 1.219      0.907      4.834     0.164 capak04       
SMMJ123634.51+621241.0 1.219      1.250      8.914     0.322 smail04       
SMMJ123634.51+621241.0 1.219      1.895     17.259     1.030 capak04       
SMMJ123634.51+621241.0 1.219      2.170     25.894     0.706 smail04       
SMMJ123634.51+621241.0 1.219      3.600     64.400     6.700 hainline08phd 
SMMJ123634.51+621241.0 1.219      4.500     72.500     7.400 hainline08phd 
SMMJ123634.51+621241.0 1.219      5.800     59.200     6.000 hainline08phd 
SMMJ123634.51+621241.0 1.219      8.000     73.600     7.500 hainline08phd 
SMMJ123634.51+621241.0 1.219     24.000    464.600    23.800 hainline08phd 
SMMJ123634.51+621241.0 1.219     70.000  13900.000  2100.000 hainline08phd 
SMMJ123634.51+621241.0 1.219    160.000 110000.000 27000.000 huynh07       
SMMJ123634.51+621241.0 1.219    850.000   4300.000  1400.000 chapman05     
SMMJ123634.51+621241.0 1.219 214000.000    230.000    13.800 chapman05     
SMMJ123635.59+621424.1 2.005      0.365      0.965     0.061 capak04       
SMMJ123635.59+621424.1 2.005      0.428      0.759     0.067 chapman05     
SMMJ123635.59+621424.1 2.005      0.443      0.861     0.056 capak04       
SMMJ123635.59+621424.1 2.005      0.547      0.950     0.046 capak04       
SMMJ123635.59+621424.1 2.005      0.653      1.107     0.036 capak04       
SMMJ123635.59+621424.1 2.005      0.656      0.759     0.067 chapman05     
SMMJ123635.59+621424.1 2.005      0.767      1.637     0.045 smail04       
SMMJ123635.59+621424.1 2.005      0.798      1.643     0.092 capak04       
SMMJ123635.59+621424.1 2.005      0.907      2.065     0.120 capak04       
SMMJ123635.59+621424.1 2.005      1.250      5.421     0.338 smail04       
SMMJ123635.59+621424.1 2.005      1.895     13.777     0.725 capak04       
SMMJ123635.59+621424.1 2.005      2.170     19.107     0.691 smail04       
SMMJ123635.59+621424.1 2.005      3.600     65.000     6.700 hainline08phd 
SMMJ123635.59+621424.1 2.005      4.500    100.000    10.100 hainline08phd 
SMMJ123635.59+621424.1 2.005      5.800    175.800    17.600 hainline08phd 
SMMJ123635.59+621424.1 2.005      8.000    300.500    30.200 hainline08phd 
SMMJ123635.59+621424.1 2.005     24.000   1445.100    72.800 hainline08phd 
SMMJ123635.59+621424.1 2.005    850.000   5500.000  1400.000 chapman05     
SMMJ123635.59+621424.1 2.005 214000.000     87.800     8.800 chapman05     
SMMJ123636.75+621156.1 0.557      0.365      0.707     0.052 capak04       
SMMJ123636.75+621156.1 0.557      0.428      6.310     0.555 chapman05     
SMMJ123636.75+621156.1 0.557      0.443      1.539     0.075 capak04       
SMMJ123636.75+621156.1 0.557      0.547      2.183     0.061 capak04       
SMMJ123636.75+621156.1 0.557      0.653      4.021     0.059 capak04       
SMMJ123636.75+621156.1 0.557      0.656      8.318     0.732 chapman05     
SMMJ123636.75+621156.1 0.557      0.767      6.519     0.060 smail04       
SMMJ123636.75+621156.1 0.557      0.798      6.661     0.152 capak04       
SMMJ123636.75+621156.1 0.557      0.907      8.273     0.199 capak04       
SMMJ123636.75+621156.1 0.557      1.250     12.885     0.466 smail04       
SMMJ123636.75+621156.1 0.557      1.895     17.872     0.773 capak04       
SMMJ123636.75+621156.1 0.557      2.170     23.184     0.632 smail04       
SMMJ123636.75+621156.1 0.557      3.600     22.600     2.500 hainline08phd 
SMMJ123636.75+621156.1 0.557      4.500     16.200     1.800 hainline08phd 
SMMJ123636.75+621156.1 0.557      5.800     14.400     1.500 hainline08phd 
SMMJ123636.75+621156.1 0.557      8.000     13.400     1.600 hainline08phd 
SMMJ123636.75+621156.1 0.557    850.000   7000.000  2100.000 chapman05     
SMMJ123636.75+621156.1 0.557 214000.000     39.000     8.000 chapman05     
SMMJ123651.76+621221.3 0.298      0.365      0.786     0.055 capak04       
SMMJ123651.76+621221.3 0.298      0.428      8.318     0.732 chapman05     
SMMJ123651.76+621221.3 0.298      0.443      1.427     0.077 capak04       
SMMJ123651.76+621221.3 0.298      0.547      3.485     0.073 capak04       
SMMJ123651.76+621221.3 0.298      0.653      5.615     0.071 capak04       
SMMJ123651.76+621221.3 0.298      0.656     10.000     0.880 chapman05     
SMMJ123651.76+621221.3 0.298      0.798      8.325     0.166 capak04       
SMMJ123651.76+621221.3 0.298      0.907      9.895     0.220 capak04       
SMMJ123651.76+621221.3 0.298      1.895     20.758     0.893 capak04       
SMMJ123651.76+621221.3 0.298      3.600     21.100     2.300 hainline08phd 
SMMJ123651.76+621221.3 0.298      4.500     21.100     2.200 hainline08phd 
SMMJ123651.76+621221.3 0.298      5.800     17.700     1.800 hainline08phd 
SMMJ123651.76+621221.3 0.298      8.000     46.900     4.800 hainline08phd 
SMMJ123651.76+621221.3 0.298     24.000    107.000     9.900 hainline08phd 
SMMJ123651.76+621221.3 0.298    850.000   4600.000   800.000 chapman05     
SMMJ123651.76+621221.3 0.298 214000.000     49.300     7.900 chapman05     
SMMJ123707.21+621408.1 2.484      0.428      0.063     0.006 chapman05,pope08     
SMMJ123707.21+621408.1 2.484      0.443      0.071     0.018 capak04       
SMMJ123707.21+621408.1 2.484      0.547      0.108     0.029 capak04       
SMMJ123707.21+621408.1 2.484      0.653      0.203     0.027 capak04       
SMMJ123707.21+621408.1 2.484      0.656      0.145     0.013 chapman05     
SMMJ123707.21+621408.1 2.484      0.767      0.368     0.035 smail04       
SMMJ123707.21+621408.1 2.484      0.775      0.251     0.022 pope06        
SMMJ123707.21+621408.1 2.484      0.798      0.228     0.062 capak04       
SMMJ123707.21+621408.1 2.484      0.907      0.484     0.086 capak04       
SMMJ123707.21+621408.1 2.484      1.250      1.593     0.407 smail04       
SMMJ123707.21+621408.1 2.484      1.895      4.146     1.065 capak04       
SMMJ123707.21+621408.1 2.484      2.170      6.269     0.604 smail04       
SMMJ123707.21+621408.1 2.484      3.600     19.400     2.100 hainline08phd 
SMMJ123707.21+621408.1 2.484      4.500     26.300     2.800 hainline08phd 
SMMJ123707.21+621408.1 2.484      5.800     36.000     3.700 hainline08phd 
SMMJ123707.21+621408.1 2.484      8.000     28.200     2.900 hainline08phd 
SMMJ123707.21+621408.1 2.484     24.000    232.800    15.100 hainline08phd 
SMMJ123707.21+621408.1 2.484    850.000   4700.000  1500.000 chapman05     
SMMJ123707.21+621408.1 2.484 214000.000     45.000     7.900 chapman05     
SMMJ123711.98+621325.7 1.992      0.365      0.130     0.031 capak04,pope08       
SMMJ123711.98+621325.7 1.992      0.428      0.145     0.013 chapman05     
SMMJ123711.98+621325.7 1.992      0.443      0.181     0.024 capak04       
SMMJ123711.98+621325.7 1.992      0.547      0.195     0.028 capak04       
SMMJ123711.98+621325.7 1.992      0.653      0.199     0.025 capak04       
SMMJ123711.98+621325.7 1.992      0.656      0.174     0.015 chapman05     
SMMJ123711.98+621325.7 1.992      0.767      0.372     0.036 smail04       
SMMJ123711.98+621325.7 1.992      0.798      0.365     0.061 capak04       
SMMJ123711.98+621325.7 1.992      0.907      0.344     0.076 capak04       
SMMJ123711.98+621325.7 1.992      2.170      2.194     0.575 smail04       
SMMJ123711.98+621325.7 1.992      3.600      9.300     1.100 hainline08phd 
SMMJ123711.98+621325.7 1.992      4.500     11.500     1.300 hainline08phd 
SMMJ123711.98+621325.7 1.992      5.800     15.700     1.600 hainline08phd 
SMMJ123711.98+621325.7 1.992      8.000     12.100     1.300 hainline08phd 
SMMJ123711.98+621325.7 1.992     24.000    250.700    15.200 hainline08phd 
SMMJ123711.98+621325.7 1.992    850.000   4200.000  1400.000 chapman05     
SMMJ123711.98+621325.7 1.992 214000.000     53.900     8.100 chapman05     
SMMJ123712.05+621212.3 2.914      0.428      0.058     0.005 chapman05     
SMMJ123712.05+621212.3 2.914      0.443      0.112     0.021 capak04       
SMMJ123712.05+621212.3 2.914      0.547      0.098     0.027 capak04       
SMMJ123712.05+621212.3 2.914      0.653      0.135     0.025 capak04       
SMMJ123712.05+621212.3 2.914      0.656      0.229     0.020 chapman05     
SMMJ123712.05+621212.3 2.914      0.767      0.127     0.033 smail04       
SMMJ123712.05+621212.3 2.914      2.170      3.260     0.832 smail04       
SMMJ123712.05+621212.3 2.914      5.800     20.800     2.100 hainline08phd 
SMMJ123712.05+621212.3 2.914      8.000     23.000     2.400 hainline08phd 
SMMJ123712.05+621212.3 2.914     24.000     31.000     8.200 hainline08phd 
SMMJ123712.05+621212.3 2.914    850.000   8000.000  1800.000 chapman05     
SMMJ123712.05+621212.3 2.914 214000.000     21.000     4.000 chapman05     
SMMJ123716.01+620323.3 2.037      0.365     41.166     0.396 capak04       
SMMJ123716.01+620323.3 2.037      0.428     27.542     2.423 chapman05     
SMMJ123716.01+620323.3 2.037      0.443     32.085     0.293 capak04       
SMMJ123716.01+620323.3 2.037      0.547     38.408     0.166 capak04       
SMMJ123716.01+620323.3 2.037      0.653     40.187     0.171 capak04       
SMMJ123716.01+620323.3 2.037      0.656     30.199     2.657 chapman05     
SMMJ123716.01+620323.3 2.037      0.767     54.724     0.502 smail04       
SMMJ123716.01+620323.3 2.037      0.798     58.598     0.555 capak04       
SMMJ123716.01+620323.3 2.037      0.907     66.554     0.586 capak04       
SMMJ123716.01+620323.3 2.037      1.895     93.546     1.694 capak04       
SMMJ123716.01+620323.3 2.037      2.170    377.742    33.237 smail04       
SMMJ123716.01+620323.3 2.037    850.000   5300.000  1700.000 chapman05     
SMMJ123716.01+620323.3 2.037 214000.000    109.000    11.400 chapman05     
SMMJ123721.87+621035.3 0.979      0.365      0.768     0.058 capak04,menendezdelmestre09       
SMMJ123721.87+621035.3 0.979      0.428      0.692     0.061 chapman05     
SMMJ123721.87+621035.3 0.979      0.443      0.911     0.057 capak04       
SMMJ123721.87+621035.3 0.979      0.547      1.476     0.060 capak04       
SMMJ123721.87+621035.3 0.979      0.653      2.734     0.051 capak04       
SMMJ123721.87+621035.3 0.979      0.656      1.738     0.153 chapman05     
SMMJ123721.87+621035.3 0.979      0.767      7.017     0.064 smail04       
SMMJ123721.87+621035.3 0.979      0.798      6.688     0.171 capak04       
SMMJ123721.87+621035.3 0.979      0.907     10.484     0.234 capak04       
SMMJ123721.87+621035.3 0.979      1.895     35.627     1.992 capak04       
SMMJ123721.87+621035.3 0.979      2.170     45.415     1.238 smail04       
SMMJ123721.87+621035.3 0.979      3.600     70.900     7.300 hainline08phd 
SMMJ123721.87+621035.3 0.979      4.500     53.900     5.600 hainline08phd 
SMMJ123721.87+621035.3 0.979      5.800     43.800     4.400 hainline08phd 
SMMJ123721.87+621035.3 0.979      8.000     44.300     4.600 hainline08phd 
SMMJ123721.87+621035.3 0.979     24.000    245.600    15.900 hainline08phd 
SMMJ123721.87+621035.3 0.979    850.000  12000.000  3900.000 chapman05     
SMMJ123721.87+621035.3 0.979 214000.000     41.000     9.000 chapman05     
SMMJ131201.17+424208.1 3.405      0.428      0.302     0.027 chapman05     
SMMJ131201.17+424208.1 3.405      0.630      0.649     0.057 fomalont06    
SMMJ131201.17+424208.1 3.405      0.656      0.912     0.080 chapman05     
SMMJ131201.17+424208.1 3.405      0.767      1.400     0.075 smail04       
SMMJ131201.17+424208.1 3.405      0.920      1.535     0.135 fomalont06    
SMMJ131201.17+424208.1 3.405      1.250      2.138     0.455 smail04       
SMMJ131201.17+424208.1 3.405      2.170      4.258     0.749 smail04       
SMMJ131201.17+424208.1 3.405      3.600     10.600     1.100 hainline08phd 
SMMJ131201.17+424208.1 3.405      4.500     15.100     1.600 hainline08phd 
SMMJ131201.17+424208.1 3.405      5.800     24.100     3.700 hainline08phd 
SMMJ131201.17+424208.1 3.405      8.000     29.300     4.100 hainline08phd 
SMMJ131201.17+424208.1 3.405    350.000  21100.000  7700.000 kovacs06      
SMMJ131201.17+424208.1 3.405    850.000   6200.000  1200.000 chapman05     
SMMJ131201.17+424208.1 3.405 214000.000     49.100     6.000 chapman05     
SMMJ131208.82+424129.1 1.544      0.428      0.191     0.017 chapman05     
SMMJ131208.82+424129.1 1.544      0.630      0.409     0.036 fomalont06    
SMMJ131208.82+424129.1 1.544      0.656      1.000     0.088 chapman05     
SMMJ131208.82+424129.1 1.544      0.767      1.337     0.012 smail04       
SMMJ131208.82+424129.1 1.544      0.920      1.165     0.102 fomalont06    
SMMJ131208.82+424129.1 1.544      1.250      5.371     0.693 smail04       
SMMJ131208.82+424129.1 1.544      2.170     11.620     1.022 smail04       
SMMJ131208.82+424129.1 1.544      3.600     27.300     2.800 hainline08phd 
SMMJ131208.82+424129.1 1.544      4.500     37.300     3.800 hainline08phd 
SMMJ131208.82+424129.1 1.544      5.800     33.400     4.400 hainline08phd 
SMMJ131208.82+424129.1 1.544      8.000     26.900     4.000 hainline08phd 
SMMJ131208.82+424129.1 1.544    850.000   4900.000  1500.000 chapman05     
SMMJ131208.82+424129.1 1.544 214000.000     82.400     4.800 chapman05     
SMMJ131212.69+424422.5 2.805      0.656      0.076     0.007 chapman05     
SMMJ131212.69+424422.5 2.805      2.170      5.026     0.959 smail04       
SMMJ131212.69+424422.5 2.805      3.600      4.600     0.600 hainline08phd 
SMMJ131212.69+424422.5 2.805      4.500      7.200     1.000 hainline08phd 
SMMJ131212.69+424422.5 2.805    850.000   5600.000  1900.000 chapman05     
SMMJ131212.69+424422.5 2.805 214000.000    102.600     7.400 chapman05     
SMMJ131215.27+423900.9 2.565      0.428    131.826    11.599 chapman05     
SMMJ131215.27+423900.9 2.565      0.630    135.521    11.925 fomalont06    
SMMJ131215.27+423900.9 2.565      0.656    173.780    15.291 chapman05     
SMMJ131215.27+423900.9 2.565      0.767    157.826     1.447 smail04       
SMMJ131215.27+423900.9 2.565      0.920    140.016    12.320 fomalont06    
SMMJ131215.27+423900.9 2.565      1.250    215.818     1.978 smail04       
SMMJ131215.27+423900.9 2.565      2.170    211.444     1.939 smail04       
SMMJ131215.27+423900.9 2.565      3.600    249.900    25.100 hainline08phd 
SMMJ131215.27+423900.9 2.565      4.500    296.500    29.700 hainline08phd 
SMMJ131215.27+423900.9 2.565      5.800    481.100    53.500 hainline08phd 
SMMJ131215.27+423900.9 2.565      8.000    831.400    85.100 hainline08phd 
SMMJ131215.27+423900.9 2.565    850.000   4400.000  1000.000 chapman05     
SMMJ131215.27+423900.9 2.565 214000.000     69.300     4.000 chapman05     
SMMJ131222.35+423814.1 2.565      0.428      6.918     0.609 chapman05     
SMMJ131222.35+423814.1 2.565      0.630     12.360     1.088 fomalont06    
SMMJ131222.35+423814.1 2.565      0.656     30.199     2.657 chapman05     
SMMJ131222.35+423814.1 2.565      0.767     27.937     0.256 smail04       
SMMJ131222.35+423814.1 2.565      0.920     24.332     2.141 fomalont06    
SMMJ131222.35+423814.1 2.565      1.250     39.636     1.080 smail04       
SMMJ131222.35+423814.1 2.565      2.170     41.419     1.864 smail04       
SMMJ131222.35+423814.1 2.565      3.600     63.200     6.300 hainline08phd 
SMMJ131222.35+423814.1 2.565      4.500     80.100     8.000 hainline08phd 
SMMJ131222.35+423814.1 2.565      5.800    148.200    16.200 hainline08phd 
SMMJ131222.35+423814.1 2.565      8.000    267.200    27.400 hainline08phd 
SMMJ131222.35+423814.1 2.565    850.000   3000.000   900.000 chapman05     
SMMJ131222.35+423814.1 2.565 214000.000     26.300     3.900 chapman05     
SMMJ131225.20+424344.5 1.038      0.428      1.738     0.153 chapman05     
SMMJ131225.20+424344.5 1.038      0.630      1.787     0.157 fomalont06    
SMMJ131225.20+424344.5 1.038      0.656      5.248     0.462 chapman05     
SMMJ131225.20+424344.5 1.038      0.767      8.057     0.074 smail04       
SMMJ131225.20+424344.5 1.038      0.920      7.348     0.647 fomalont06    
SMMJ131225.20+424344.5 1.038      1.250     14.128     0.760 smail04       
SMMJ131225.20+424344.5 1.038      2.170     31.419     1.136 smail04       
SMMJ131225.20+424344.5 1.038      3.600     60.700     6.100 hainline08phd 
SMMJ131225.20+424344.5 1.038      4.500     48.300     4.900 hainline08phd 
SMMJ131225.20+424344.5 1.038      5.800     35.300     4.600 hainline08phd 
SMMJ131225.20+424344.5 1.038      8.000     53.100     6.100 hainline08phd 
SMMJ131225.20+424344.5 1.038    850.000   2400.000   800.000 chapman05     
SMMJ131225.20+424344.5 1.038 214000.000     76.400     6.800 chapman05     
SMMJ131225.73+423941.4 1.554      0.428      0.631     0.056 chapman05     
SMMJ131225.73+423941.4 1.554      0.630      0.179     0.016 fomalont06    
SMMJ131225.73+423941.4 1.554      0.656      0.759     0.067 chapman05     
SMMJ131225.73+423941.4 1.554      0.920      0.735     0.065 fomalont06    
SMMJ131225.73+423941.4 1.554      3.600     21.100     2.100 hainline08phd 
SMMJ131225.73+423941.4 1.554      4.500     20.200     2.100 hainline08phd 
SMMJ131225.73+423941.4 1.554    850.000   4100.000  1300.000 chapman05     
SMMJ131225.73+423941.4 1.554 214000.000    752.500     4.200 chapman05     
SMMJ131228.30+424454.8 2.931      0.428      0.158     0.014 chapman05     
SMMJ131228.30+424454.8 2.931      0.630      0.310     0.027 fomalont06    
SMMJ131228.30+424454.8 2.931      0.656      0.479     0.042 chapman05     
SMMJ131228.30+424454.8 2.931      0.767      0.721     0.070 smail04       
SMMJ131228.30+424454.8 2.931      0.920      0.611     0.054 fomalont06    
SMMJ131228.30+424454.8 2.931      1.250      2.302     0.523 smail04       
SMMJ131228.30+424454.8 2.931      3.600     11.300     1.200 hainline08phd 
SMMJ131228.30+424454.8 2.931      4.500     13.900     1.400 hainline08phd 
SMMJ131228.30+424454.8 2.931      5.800     21.700     3.300 hainline08phd 
SMMJ131228.30+424454.8 2.931      8.000     26.500     3.500 hainline08phd 
SMMJ131228.30+424454.8 2.931    850.000   3400.000   900.000 chapman05     
SMMJ131228.30+424454.8 2.931 214000.000     50.900     8.100 chapman05     
SMMJ131231.07+424609.0 2.713      0.656      0.063     0.006 chapman05     
SMMJ131231.07+424609.0 2.713      0.767      0.295     0.067 smail04       
SMMJ131231.07+424609.0 2.713    850.000   4900.000  1600.000 chapman05     
SMMJ131231.07+424609.0 2.713 214000.000     39.400     8.500 chapman05     
SMMJ131232.31+423949.5 2.320      0.428      0.191     0.017 chapman05     
SMMJ131232.31+423949.5 2.320      0.630      0.409     0.036 fomalont06    
SMMJ131232.31+423949.5 2.320      0.656      0.525     0.046 chapman05     
SMMJ131232.31+423949.5 2.320      0.767      0.987     0.078 smail04       
SMMJ131232.31+423949.5 2.320      0.920      0.557     0.049 fomalont06    
SMMJ131232.31+423949.5 2.320      1.250      3.178     0.607 smail04       
SMMJ131232.31+423949.5 2.320      2.170      9.401     0.984 smail04       
SMMJ131232.31+423949.5 2.320      3.600     26.900     2.700 hainline08phd 
SMMJ131232.31+423949.5 2.320      4.500     42.600     4.300 hainline08phd 
SMMJ131232.31+423949.5 2.320      5.800     76.300     8.900 hainline08phd 
SMMJ131232.31+423949.5 2.320      8.000    191.400    19.800 hainline08phd 
SMMJ131232.31+423949.5 2.320    850.000   4700.000  1100.000 chapman05     
SMMJ131232.31+423949.5 2.320 214000.000     94.800     4.300 chapman05     
SMMJ131239.14+424155.7 2.242      0.428      0.145     0.013 chapman05     
SMMJ131239.14+424155.7 2.242      0.630      0.163     0.014 fomalont06    
SMMJ131239.14+424155.7 2.242      0.656      0.191     0.017 chapman05     
SMMJ131239.14+424155.7 2.242      0.767      0.784     0.062 smail04       
SMMJ131239.14+424155.7 2.242      0.920      0.352     0.031 fomalont06    
SMMJ131239.14+424155.7 2.242      2.170     10.500     1.522 smail04       
SMMJ131239.14+424155.7 2.242      3.600      9.300     1.000 hainline08phd 
SMMJ131239.14+424155.7 2.242      4.500     10.300     1.100 hainline08phd 
SMMJ131239.14+424155.7 2.242      8.000     15.900     3.600 hainline08phd 
SMMJ131239.14+424155.7 2.242    850.000   7400.000  1900.000 chapman05     
SMMJ131239.14+424155.7 2.242 214000.000     49.800     6.600 chapman05     
SMMJ141741.81+522823.0 1.150      0.428      2.291     0.202 chapman05     
SMMJ141741.81+522823.0 1.150      0.656      9.120     0.802 chapman05     
SMMJ141741.81+522823.0 1.150      0.767     19.328     4.666 smail04       
SMMJ141741.81+522823.0 1.150      1.250     59.441     1.085 smail04       
SMMJ141741.81+522823.0 1.150      2.170    172.661    15.192 smail04       
SMMJ141741.81+522823.0 1.150      3.600    518.700    51.900 hainline08phd 
SMMJ141741.81+522823.0 1.150      4.500    851.500    85.200 hainline08phd 
SMMJ141741.81+522823.0 1.150      5.800   1313.400   134.200 hainline08phd 
SMMJ141741.81+522823.0 1.150      8.000   1961.900   197.100 hainline08phd 
SMMJ141741.81+522823.0 1.150     24.000   5741.600   288.500 hainline08phd 
SMMJ141741.81+522823.0 1.150     70.000  18700.000  3500.000 hainline08phd 
SMMJ141741.81+522823.0 1.150    850.000   3300.000  1000.000 chapman05     
SMMJ141741.81+522823.0 1.150 214000.000     80.000    16.000 chapman05     
SMMJ141742.04+523025.7 0.661      0.428     47.863     4.211 chapman05     
SMMJ141742.04+523025.7 0.661      0.656     63.096     5.552 chapman05     
SMMJ141742.04+523025.7 0.661      0.767     16.076     2.705 smail04       
SMMJ141742.04+523025.7 0.661      1.250     46.783     0.854 smail04       
SMMJ141742.04+523025.7 0.661      2.170    143.614    12.636 smail04       
SMMJ141742.04+523025.7 0.661      3.600    153.200    15.300 hainline08phd 
SMMJ141742.04+523025.7 0.661      4.500    126.100    12.600 hainline08phd 
SMMJ141742.04+523025.7 0.661      5.800    140.400    14.100 hainline08phd 
SMMJ141742.04+523025.7 0.661      8.000    152.600    15.300 hainline08phd 
SMMJ141742.04+523025.7 0.661     24.000   1090.100    56.800 hainline08phd 
SMMJ141742.04+523025.7 0.661     70.000  16900.000  4000.000 hainline08phd 
SMMJ141742.04+523025.7 0.661    850.000   2600.000   900.000 chapman05     
SMMJ141742.04+523025.7 0.661 214000.000    232.000    23.000 chapman05     
SMMJ141750.50+523101.0 2.128      0.428      0.331     0.029 chapman05     
SMMJ141750.50+523101.0 2.128      0.656      0.363     0.032 chapman05     
SMMJ141750.50+523101.0 2.128      2.170      2.076     0.183 smail04       
SMMJ141750.50+523101.0 2.128    850.000   2800.000   900.000 chapman05     
SMMJ141750.50+523101.0 2.128 214000.000     57.000    14.000 chapman05     
SMMJ141800.40+512820.3 1.913      0.428      0.832     0.073 chapman05     
SMMJ141800.40+512820.3 1.913      0.656      1.738     0.153 chapman05     
SMMJ141800.40+512820.3 1.913    850.000   5000.000  1000.000 chapman05     
SMMJ141800.40+512820.3 1.913 214000.000    128.000    19.000 chapman05     
SMMJ141802.87+523011.1 2.127      0.428      0.631     0.056 chapman05     
SMMJ141802.87+523011.1 2.127      0.656      0.759     0.067 chapman05     
SMMJ141802.87+523011.1 2.127      1.250      2.524     0.662 smail04       
SMMJ141802.87+523011.1 2.127      2.170      4.755     0.418 smail04       
SMMJ141802.87+523011.1 2.127      3.600      5.000     0.500 hainline08phd 
SMMJ141802.87+523011.1 2.127      4.500      5.400     0.600 hainline08phd 
SMMJ141802.87+523011.1 2.127      5.800      5.700     0.700 hainline08phd 
SMMJ141802.87+523011.1 2.127    850.000   3400.000   900.000 chapman05     
SMMJ141802.87+523011.1 2.127 214000.000     39.000    14.000 chapman05     
SMMJ141809.00+522803.8 2.712      0.428      0.174     0.015 chapman05     
SMMJ141809.00+522803.8 2.712      0.656      0.191     0.017 chapman05     
SMMJ141809.00+522803.8 2.712      1.250      2.925     0.686 smail04       
SMMJ141809.00+522803.8 2.712      2.170     15.747     1.386 smail04       
SMMJ141809.00+522803.8 2.712      3.600     43.700     4.400 hainline08phd 
SMMJ141809.00+522803.8 2.712      4.500     56.700     5.700 hainline08phd 
SMMJ141809.00+522803.8 2.712      5.800     60.800     6.400 hainline08phd 
SMMJ141809.00+522803.8 2.712      8.000     40.800     5.300 hainline08phd 
SMMJ141809.00+522803.8 2.712    850.000   4300.000  1000.000 chapman05     
SMMJ141809.00+522803.8 2.712 214000.000     67.000    15.000 chapman05     
SMMJ141813.54+522923.4 3.484      0.428      0.040     0.004 chapman05     
SMMJ141813.54+522923.4 3.484      0.656      0.158     0.014 chapman05     
SMMJ141813.54+522923.4 3.484      0.767      0.222     0.054 smail04       
SMMJ141813.54+522923.4 3.484      2.170      1.982     0.174 smail04       
SMMJ141813.54+522923.4 3.484    850.000   3600.000  1100.000 chapman05     
SMMJ141813.54+522923.4 3.484 214000.000     93.000    16.000 chapman05     
SMMJ163627.94+405811.2 3.180      0.428      0.302     0.027 chapman05     
SMMJ163627.94+405811.2 3.180      0.656      0.398     0.035 chapman05     
SMMJ163627.94+405811.2 3.180      0.767      0.996     0.071 smail04       
SMMJ163627.94+405811.2 3.180      3.600      3.700     0.400 hainline08phd 
SMMJ163627.94+405811.2 3.180      4.500      5.100     0.600 hainline08phd 
SMMJ163627.94+405811.2 3.180    850.000   6500.000  2100.000 chapman05     
SMMJ163627.94+405811.2 3.180 214000.000     92.000    23.000 chapman05     
SMMJ163631.47+405546.9 2.283      0.428      0.398     0.035 chapman05     
SMMJ163631.47+405546.9 2.283      0.656      0.832     0.073 chapman05     
SMMJ163631.47+405546.9 2.283      2.170      2.613     1.164 ivison02      
SMMJ163631.47+405546.9 2.283      3.600      9.500     1.000 hainline08phd 
SMMJ163631.47+405546.9 2.283      4.500     17.000     1.800 hainline08phd 
SMMJ163631.47+405546.9 2.283      5.800     23.500     3.000 hainline08phd 
SMMJ163631.47+405546.9 2.283      8.000     19.500     2.600 hainline08phd 
SMMJ163631.47+405546.9 2.283     24.000    240.200    41.500 hainline08phd 
SMMJ163631.47+405546.9 2.283    350.000  38300.000  5500.000 kovacs06      
SMMJ163631.47+405546.9 2.283    850.000   6300.000  1900.000 chapman05     
SMMJ163631.47+405546.9 2.283 214000.000     99.000    23.000 chapman05     
SMMJ163639.01+405635.9 1.495      0.428      0.525     0.046 chapman05,menendezdelmestre09     
SMMJ163639.01+405635.9 1.495      0.550      1.245     0.067 ivison02      
SMMJ163639.01+405635.9 1.495      0.656      1.282     0.035 ivison02      
SMMJ163639.01+405635.9 1.495      0.656      1.096     0.096 chapman05     
SMMJ163639.01+405635.9 1.495      0.767      2.571     0.070 ivison02      
SMMJ163639.01+405635.9 1.495      2.170     10.028     0.539 ivison02      
SMMJ163639.01+405635.9 1.495      3.600     23.000     2.300 hainline08phd 
SMMJ163639.01+405635.9 1.495      4.500     29.300     2.900 hainline08phd 
SMMJ163639.01+405635.9 1.495      5.800     33.500     3.600 hainline08phd 
SMMJ163639.01+405635.9 1.495      8.000     40.000     4.200 hainline08phd 
SMMJ163639.01+405635.9 1.495     24.000    321.400    38.600 hainline08phd 
SMMJ163639.01+405635.9 1.495    850.000   5100.000  1400.000 chapman05     
SMMJ163639.01+405635.9 1.495   1200.000   3400.000   700.000 greve04       
SMMJ163639.01+405635.9 1.495 214000.000    159.000    27.000 chapman05     
SMMJ163650.43+405734.5 2.378      0.428      1.738     0.153 chapman05,menendezdelmestre09     
SMMJ163650.43+405734.5 2.378      0.550      4.047     0.110 ivison02      
SMMJ163650.43+405734.5 2.378      0.656      3.802     0.035 ivison02      
SMMJ163650.43+405734.5 2.378      0.656      3.631     0.319 chapman05     
SMMJ163650.43+405734.5 2.378      0.767      4.510     0.082 ivison02      
SMMJ163650.43+405734.5 2.378      2.170     27.874     0.509 ivison02      
SMMJ163650.43+405734.5 2.378      3.600     31.000     3.100 hainline08phd 
SMMJ163650.43+405734.5 2.378      4.500     36.900     3.700 hainline08phd 
SMMJ163650.43+405734.5 2.378      5.800     50.500     5.200 hainline08phd 
SMMJ163650.43+405734.5 2.378      8.000     65.000     6.600 hainline08phd 
SMMJ163650.43+405734.5 2.378     24.000    886.500    58.800 hainline08phd 
SMMJ163650.43+405734.5 2.378    350.000  33000.000  5600.000 kovacs06      
SMMJ163650.43+405734.5 2.378    850.000   8200.000  1700.000 chapman05     
SMMJ163650.43+405734.5 2.378   1200.000   3100.000   700.000 greve04       
SMMJ163650.43+405734.5 2.378   1300.000   2600.000   500.000 tacconi06     
SMMJ163650.43+405734.5 2.378 214000.000    221.000    16.000 chapman05     
SMMJ163658.19+410523.8 2.454      0.428      0.145     0.013 chapman05     
SMMJ163658.19+410523.8 2.454      0.656      0.211     0.069 ivison02      
SMMJ163658.19+410523.8 2.454      0.656      0.174     0.015 chapman05     
SMMJ163658.19+410523.8 2.454      0.767      0.393     0.066 ivison02      
SMMJ163658.19+410523.8 2.454      2.170      8.113     0.436 ivison02      
SMMJ163658.19+410523.8 2.454      3.600     14.900     1.500 hainline08phd 
SMMJ163658.19+410523.8 2.454      4.500     21.200     2.100 hainline08phd 
SMMJ163658.19+410523.8 2.454      5.800     28.100     3.100 hainline08phd 
SMMJ163658.19+410523.8 2.454      8.000     29.000     3.500 hainline08phd 
SMMJ163658.19+410523.8 2.454     24.000    343.500    46.800 hainline08phd 
SMMJ163658.19+410523.8 2.454    350.000  45200.000  5300.000 kovacs06      
SMMJ163658.19+410523.8 2.454    850.000  10700.000  2000.000 chapman05     
SMMJ163658.19+410523.8 2.454   1200.000   3400.000  1100.000 greve04       
SMMJ163658.19+410523.8 2.454   1300.000   1500.000   500.000 tacconi06     
SMMJ163658.19+410523.8 2.454 214000.000     92.000    16.000 chapman05     
SMMJ163658.78+405728.1 1.190      0.428      1.000     0.088 chapman05,valiante07     
SMMJ163658.78+405728.1 1.190      0.550      2.825     0.077 ivison02      
SMMJ163658.78+405728.1 1.190      0.656      3.133     0.057 ivison02      
SMMJ163658.78+405728.1 1.190      0.656      3.020     0.266 chapman05     
SMMJ163658.78+405728.1 1.190      0.767      5.837     0.107 ivison02      
SMMJ163658.78+405728.1 1.190      2.170     36.074     2.870 ivison02      
SMMJ163658.78+405728.1 1.190      3.600     67.500     6.800 hainline08phd 
SMMJ163658.78+405728.1 1.190      4.500     66.600     6.700 hainline08phd 
SMMJ163658.78+405728.1 1.190      5.800     48.800     5.200 hainline08phd 
SMMJ163658.78+405728.1 1.190      8.000     61.700     6.300 hainline08phd 
SMMJ163658.78+405728.1 1.190     24.000    463.000    42.000 hainline08phd 
SMMJ163658.78+405728.1 1.190    850.000   5100.000  1400.000 chapman05     
SMMJ163658.78+405728.1 1.190 214000.000     74.000    29.000 chapman05     
SMMJ163704.34+410530.3 0.840      0.428      0.759     0.067 chapman05     
SMMJ163704.34+410530.3 0.840      0.550      1.955     0.053 ivison02      
SMMJ163704.34+410530.3 0.840      0.656      2.089     0.038 ivison02      
SMMJ163704.34+410530.3 0.840      0.656      2.089     0.184 chapman05     
SMMJ163704.34+410530.3 0.840      0.767      3.892     0.106 ivison02      
SMMJ163704.34+410530.3 0.840      2.170     10.597     2.102 ivison02      
SMMJ163704.34+410530.3 0.840      4.500     12.500     1.300 hainline08phd 
SMMJ163704.34+410530.3 0.840    350.000  21000.000  4700.000 kovacs06      
SMMJ163704.34+410530.3 0.840    850.000  11200.000  1600.000 chapman05     
SMMJ163704.34+410530.3 0.840 214000.000     45.000    16.000 chapman05     
SMMJ163706.51+405313.8 2.374      0.656      0.525     0.046 chapman05,valiante07     
SMMJ163706.51+405313.8 2.374      0.767      1.301     0.147 smail04       
SMMJ163706.51+405313.8 2.374      2.170     14.230     0.765 smail04       
SMMJ163706.51+405313.8 2.374      4.500     31.500     3.200 hainline08phd 
SMMJ163706.51+405313.8 2.374      8.000     62.000     6.300 hainline08phd 
SMMJ163706.51+405313.8 2.374     24.000    390.300    50.700 hainline08phd 
SMMJ163706.51+405313.8 2.374    350.000  36100.000  7700.000 kovacs06      
SMMJ163706.51+405313.8 2.374    850.000  11200.000  2900.000 chapman05     
SMMJ163706.51+405313.8 2.374   1200.000   4200.000  1100.000 greve04       
SMMJ163706.51+405313.8 2.374 214000.000     74.000    23.000 chapman05     
SMMJ221724.69+001242.1 0.510      0.428     25.119     2.210 chapman05     
SMMJ221724.69+001242.1 0.510      0.656     36.308     3.195 chapman05     
SMMJ221724.69+001242.1 0.510      3.600    188.000    18.800 hainline08phd 
SMMJ221724.69+001242.1 0.510      4.500    146.400    14.600 hainline08phd 
SMMJ221724.69+001242.1 0.510      5.800    131.800    13.400 hainline08phd 
SMMJ221724.69+001242.1 0.510      8.000    128.000    12.900 hainline08phd 
SMMJ221724.69+001242.1 0.510     24.000    618.100    45.000 hainline08phd 
SMMJ221724.69+001242.1 0.510    850.000   8600.001  1900.000 chapman05     
SMMJ221724.69+001242.1 0.510 214000.000    121.100    10.700 chapman05     
SMMJ221725.97+001238.9 3.094      0.573      0.068     0.006 chapman03b    
SMMJ221725.97+001238.9 3.094      0.656      0.052     0.005 chapman05     
SMMJ221725.97+001238.9 3.094      0.767      0.088     0.008 chapman03b    
SMMJ221725.97+001238.9 3.094      0.767      1.165     0.073 smail04       
SMMJ221725.97+001238.9 3.094      3.600      5.900     0.600 hainline08phd 
SMMJ221725.97+001238.9 3.094      4.500      7.600     0.800 hainline08phd 
SMMJ221725.97+001238.9 3.094      5.800      9.000     1.200 hainline08phd 
SMMJ221725.97+001238.9 3.094      8.000     14.600     1.700 hainline08phd 
SMMJ221725.97+001238.9 3.094    850.000  17400.000  2900.000 chapman05     
SMMJ221725.97+001238.9 3.094 214000.000     41.200     9.300 chapman05     
SMMJ221733.02+000906.0 0.926      0.428      0.575     0.051 chapman05,menendezdelmestre09     
SMMJ221733.02+000906.0 0.926      0.656      1.096     0.096 chapman05     
SMMJ221733.02+000906.0 0.926      0.767      0.267     0.023 smail04       
SMMJ221733.02+000906.0 0.926      1.250     20.801     0.936 smail04       
SMMJ221733.02+000906.0 0.926      2.170     54.600     1.488 smail04       
SMMJ221733.02+000906.0 0.926    850.000  11100.000  3400.000 chapman05     
SMMJ221733.02+000906.0 0.926 214000.000    161.700    16.300 chapman05     
SMMJ221733.12+001120.2 0.652      0.428      2.754     0.242 chapman05,menendezdelmestre09     
SMMJ221733.12+001120.2 0.652      0.656     10.000     0.880 chapman05     
SMMJ221733.12+001120.2 0.652      0.767     19.687     0.180 smail04       
SMMJ221733.12+001120.2 0.652      1.250     35.163     0.642 smail04       
SMMJ221733.12+001120.2 0.652      2.170    113.030     2.063 smail04       
SMMJ221733.12+001120.2 0.652      3.600     87.900     8.800 hainline08phd 
SMMJ221733.12+001120.2 0.652      4.500     66.500     6.700 hainline08phd 
SMMJ221733.12+001120.2 0.652      5.800     78.800     8.100 hainline08phd 
SMMJ221733.12+001120.2 0.652      8.000     66.100     6.700 hainline08phd 
SMMJ221733.12+001120.2 0.652     24.000    516.900    45.600 hainline08phd 
SMMJ221733.12+001120.2 0.652    850.000   6900.000  2100.000 chapman05     
SMMJ221733.12+001120.2 0.652 214000.000     69.200    10.300 chapman05     
SMMJ221733.91+001352.1 2.555      0.428      0.437     0.038 chapman05,menendezdelmestre09     
SMMJ221733.91+001352.1 2.555      0.656      0.832     0.073 chapman05     
SMMJ221733.91+001352.1 2.555      0.767      0.951     0.068 smail04       
SMMJ221733.91+001352.1 2.555      1.250      2.643     0.544 smail04       
SMMJ221733.91+001352.1 2.555      3.600     21.100     2.100 hainline08phd 
SMMJ221733.91+001352.1 2.555      4.500     26.600     2.700 hainline08phd 
SMMJ221733.91+001352.1 2.555      5.800     28.600     3.000 hainline08phd 
SMMJ221733.91+001352.1 2.555      8.000     38.900     4.000 hainline08phd 
SMMJ221733.91+001352.1 2.555    850.000   9100.000  1100.000 chapman05     
SMMJ221733.91+001352.1 2.555 214000.000     44.500    13.400 chapman05     
SMMJ221735.15+001537.2 3.098      0.428      0.132     0.012 chapman05,menendezdelmestre09     
SMMJ221735.15+001537.2 3.098      0.656      0.191     0.017 chapman05     
SMMJ221735.15+001537.2 3.098      0.767      0.900     0.064 smail04       
SMMJ221735.15+001537.2 3.098      1.250      2.410     0.368 smail04       
SMMJ221735.15+001537.2 3.098      2.170      5.072     0.614 smail04       
SMMJ221735.15+001537.2 3.098      3.600      4.200     0.400 hainline08phd 
SMMJ221735.15+001537.2 3.098      4.500      6.100     0.600 hainline08phd 
SMMJ221735.15+001537.2 3.098      8.000      8.600     1.300 hainline08phd 
SMMJ221735.15+001537.2 3.098    850.000   6300.000  1300.000 chapman05     
SMMJ221735.15+001537.2 3.098 214000.000     49.400    13.300 chapman05     
SMMJ221735.84+001558.9 3.089      0.428      0.083     0.007 chapman05,menendezdelmestre09     
SMMJ221735.84+001558.9 3.089      0.656      0.229     0.020 chapman05     
SMMJ221735.84+001558.9 3.089      0.767      0.362     0.061 smail04       
SMMJ221735.84+001558.9 3.089      1.250      1.265     0.305 smail04       
SMMJ221735.84+001558.9 3.089      2.170      2.662     0.528 smail04       
SMMJ221735.84+001558.9 3.089      3.600      6.900     0.700 hainline08phd 
SMMJ221735.84+001558.9 3.089      4.500     11.100     1.100 hainline08phd 
SMMJ221735.84+001558.9 3.089      5.800     12.600     1.500 hainline08phd 
SMMJ221735.84+001558.9 3.089      8.000     17.700     2.000 hainline08phd 
SMMJ221735.84+001558.9 3.089    850.000   4900.000  1300.000 chapman05     
SMMJ221735.84+001558.9 3.089 214000.000     44.300    12.800 chapman05     
SMMJ221737.39+001025.1 2.614      0.428      0.331     0.029 chapman05,menendezdelmestre09     
SMMJ221737.39+001025.1 2.614      0.656      0.525     0.046 chapman05     
SMMJ221737.39+001025.1 2.614      0.767      0.813     0.065 smail04       
SMMJ221737.39+001025.1 2.614      1.250      2.219     0.390 smail04       
SMMJ221737.39+001025.1 2.614      2.170      9.401     0.906 smail04       
SMMJ221737.39+001025.1 2.614    850.000   6100.000  2000.000 chapman05     
SMMJ221737.39+001025.1 2.614 214000.000    110.100    14.000 chapman05     
SMMJ221804.42+002154.4 2.517      0.428      0.302     0.027 chapman05,menendezdelmestre09     
SMMJ221804.42+002154.4 2.517      0.656      0.479     0.042 chapman05     
SMMJ221804.42+002154.4 2.517      0.767      1.439     0.065 smail04       
SMMJ221804.42+002154.4 2.517      2.170      4.418     0.941 smail04       
SMMJ221804.42+002154.4 2.517      3.600      9.100     0.900 hainline08phd 
SMMJ221804.42+002154.4 2.517      4.500     13.400     1.400 hainline08phd 
SMMJ221804.42+002154.4 2.517      5.800     19.500     2.300 hainline08phd 
SMMJ221804.42+002154.4 2.517     24.000    346.700    38.800 hainline08phd 
SMMJ221804.42+002154.4 2.517    850.000   9000.001  2300.000 chapman05     
SMMJ221804.42+002154.4 2.517 214000.000     43.800    10.400 chapman05     
SMMJ221806.77+001245.7 3.623      0.428      0.174     0.015 chapman05,menendezdelmestre09     
SMMJ221806.77+001245.7 3.623      0.656      0.692     0.061 chapman05     
SMMJ221806.77+001245.7 3.623      0.767      1.102     0.069 smail04       
SMMJ221806.77+001245.7 3.623      2.170      8.654     2.089 smail04       
SMMJ221806.77+001245.7 3.623      3.600     19.800     2.000 hainline08phd 
SMMJ221806.77+001245.7 3.623      4.500     25.800     2.600 hainline08phd 
SMMJ221806.77+001245.7 3.623      5.800     10.100     3.100 hainline08phd 
SMMJ221806.77+001245.7 3.623      8.000     36.300     4.100 hainline08phd 
SMMJ221806.77+001245.7 3.623     24.000    475.200    44.000 hainline08phd 
SMMJ221806.77+001245.7 3.623    850.000   8400.000  2300.000 chapman05     
SMMJ221806.77+001245.7 3.623 214000.000    241.500    11.200 chapman05     


==> tabA2_mr.txt <==
Title: Cosmic evolution  of submillimeter galaxies and their contribution to stellar mass assembly
Authors: Michal J. Michalowski, Jens Hjorth and Darach Watson
Table: A2 in appendix: Photometry upper limits of SMGs
================================================================================
Byte-by-byte Description of file: tabA2.txt.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 22 A22    ---     Name    SMG name
  24- 28 F5.3   ---     z       Redshift
  30- 42 A13    um      lambda  Wavelength
  44- 56 A13    uJy     flux    Flux density
  58- 65 F8.3   uJy   e_flux    Error on flux density
  67- 79 A13    ---   r_flux    Reference
--------------------------------------------------------------------------------
Note (1): When the error is equal to zero, the flux column denotes 3sigma upper limit. Otherwise - formal flux at the position of an SMG.
Note (2): "??" in the reference column means that there are no upper limits for this SMG. THis line is added in order to preserve the same number of objects in all tables.
--------------------------------------------------------------------------------
SMMJ030226.17+000624.5 0.080 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ030227.73+000653.5 1.408 70.000        13600.000        0.000 hainline08phd 
SMMJ030231.81+001031.3 1.316 0.365         0.059            0.000 clements04    
SMMJ030231.81+001031.3 1.316 0.428         0.100            0.000 chapman05     
SMMJ030231.81+001031.3 1.316 0.440         0.102            0.000 clements04    
SMMJ030231.81+001031.3 1.316 0.656         0.331            0.000 chapman05     
SMMJ030231.81+001031.3 1.316 0.767         0.806            0.000 smail04       
SMMJ030231.81+001031.3 1.316 0.767         0.205            0.000 clements04    
SMMJ030231.81+001031.3 1.316 2.170         2.865            0.000 smail04       
SMMJ030231.81+001031.3 1.316 2.170         2.655            0.000 clements04    
SMMJ030231.81+001031.3 1.316 3.600         0.700            0.000 hainline08phd 
SMMJ030231.81+001031.3 1.316 5.800         5.500            0.000 hainline08phd 
SMMJ030231.81+001031.3 1.316 8.000         3.500            0.000 hainline08phd 
SMMJ030231.81+001031.3 1.316 24.000        110.700          0.000 hainline08phd 
SMMJ030231.81+001031.3 1.316 70.000        14800.000        0.000 hainline08phd 
SMMJ030236.15+000817.1 2.435 0.365         0.059            0.000 clements04    
SMMJ030236.15+000817.1 2.435 0.428         0.100            0.000 chapman05     
SMMJ030236.15+000817.1 2.435 0.440         0.102            0.000 clements04    
SMMJ030236.15+000817.1 2.435 0.767         0.205            0.000 clements04    
SMMJ030236.15+000817.1 2.435 0.767         0.806            0.000 smail04       
SMMJ030236.15+000817.1 2.435 1.250         4.809            0.000 smail04       
SMMJ030236.15+000817.1 2.435 2.170         2.865            0.000 smail04       
SMMJ030236.15+000817.1 2.435 8.000         3.500            0.000 hainline08phd 
SMMJ030236.15+000817.1 2.435 24.000        78.200           0.000 hainline08phd 
SMMJ030236.15+000817.1 2.435 70.000        10000.000        0.000 hainline08phd 
SMMJ030238.62+001106.3 0.276 5.800         5.100            0.000 hainline08phd 
SMMJ030238.62+001106.3 0.276 8.000         3.800            0.000 hainline08phd 
SMMJ030238.62+001106.3 0.276 24.000        107.500          0.000 hainline08phd 
SMMJ030238.62+001106.3 0.276 70.000        12700.000        0.000 hainline08phd 
SMMJ030244.82+000632.3 0.176 5.800         2.600            0.000 hainline08phd 
SMMJ030244.82+000632.3 0.176 24.000        83.700           0.000 hainline08phd 
SMMJ030244.82+000632.3 0.176 70.000        10400.000        0.000 hainline08phd 
SMMJ105151.69+572636.0 1.147 70.000        4200.000         0.000 hainline08phd 
SMMJ105151.69+572636.0 1.147 61182.000     60.000           0.000 ivison02      
SMMJ105155.47+572312.7 2.686 70.000        3600.000         0.000 hainline08phd 
SMMJ105158.02+571800.2 2.239 70.000        4100.000         0.000 hainline08phd 
SMMJ105200.22+572420.2 0.689 24.000        65.100           0.000 hainline08phd 
SMMJ105201.25+572445.7 2.148 0.767         0.243            0.000 ivison02      
SMMJ105201.25+572445.7 2.148 70.000        3700.000         0.000 hainline08phd 
SMMJ105207.49+571904.0 2.689 2.170         3.777            0.000 ivison02      
SMMJ105207.49+571904.0 2.689 2.170         4.541            0.000 smail04       
SMMJ105207.49+571904.0 2.689 5.800         4.800            0.000 hainline08phd 
SMMJ105207.49+571904.0 2.689 8.000         5.600            0.000 hainline08phd 
SMMJ105207.49+571904.0 2.689 70.000        3200.000         0.000 hainline08phd 
SMMJ105207.49+571904.0 2.689 1200.000      400.000        800.000 kovacs06      
SMMJ105225.79+571906.4 2.372 70.000        3200.000         0.000 hainline08phd 
SMMJ105227.58+572512.4 2.142 70.000        4500.000         0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 0.656         0.034            0.000 ivison05      
SMMJ105227.77+572218.2 1.956 0.767         0.243            0.000 smail04       
SMMJ105227.77+572218.2 1.956 2.170         4.142            0.000 smail04       
SMMJ105227.77+572218.2 1.956 3.600         0.500            0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 4.500         0.300            0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 5.800         4.900            0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 8.000         1.800            0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 24.000        63.900           0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 70.000        4100.000         0.000 hainline08phd 
SMMJ105227.77+572218.2 1.956 350.000       11300.000     6700.000 kovacs06      
SMMJ105230.73+572209.5 2.611 70.000        4100.000         0.000 hainline08phd 
SMMJ105238.19+571651.1 1.852 8.000         7.600            0.000 hainline08phd 
SMMJ105238.19+571651.1 1.852 70.000        3900.000         0.000 hainline08phd 
SMMJ105238.30+572435.8 3.036 8.000         57.200           0.000 hainline08phd 
SMMJ105238.30+572435.8 3.036 70.000        6400.000         0.000 hainline08phd 
SMMJ105238.30+572435.8 3.036 61182.000     226.000          0.000 ivison02      
SMMJ123549.44+621536.8 2.203 4.500         0.200            0.000 hainline08phd 
SMMJ123549.44+621536.8 2.203 8.000         1.500            0.000 hainline08phd 
SMMJ123549.44+621536.8 2.203 70.000        4100.000         0.000 hainline08phd 
SMMJ123553.26+621337.7 2.098 1.895         -0.244           1.228 capak04       
SMMJ123553.26+621337.7 2.098 24.000        70.900           0.000 hainline08phd 
SMMJ123553.26+621337.7 2.098 70.000        2100.000         0.000 hainline08phd 
SMMJ123555.14+620901.7 1.875 70.000        2000.000         0.000 hainline08phd 
SMMJ123600.10+620253.5 2.710 70.000        5500.000         0.000 hainline08phd 
SMMJ123600.15+621047.2 1.994 0.443         0.043            0.021 capak04       
SMMJ123600.15+621047.2 1.994 0.547         0.030            0.016 capak04       
SMMJ123600.15+621047.2 1.994 0.907         0.030            0.046 capak04       
SMMJ123600.15+621047.2 1.994 1.895         -2.029           0.928 capak04       
SMMJ123600.15+621047.2 1.994 70.000        3800.000         0.000 hainline08phd 
SMMJ123606.72+621550.7 2.416 0.767         0.128            0.000 smail04       
SMMJ123606.72+621550.7 2.416 1.250         1.593            0.000 smail04       
SMMJ123606.72+621550.7 2.416 1.895         7.125            3.028 capak04       
SMMJ123606.72+621550.7 2.416 70.000        3200.000         0.000 hainline08phd 
SMMJ123606.85+621021.4 2.509 24.000        113.500          0.000 hainline08phd 
SMMJ123606.85+621021.4 2.509 70.000        3900.000         0.000 hainline08phd 
SMMJ123616.15+621513.7 2.578 0.365         0.028            0.023 capak04       
SMMJ123616.15+621513.7 2.578 1.895         1.741            0.995 capak04       
SMMJ123616.15+621513.7 2.578 70.000        2000.000         0.000 hainline08phd 
SMMJ123618.33+621550.5 1.865 1.895         2.811            0.990 capak04       
SMMJ123618.33+621550.5 1.865 70.000        3600.000         0.000 hainline08phd 
SMMJ123621.27+621708.4 1.998 1.250         1.593            0.000 smail04       
SMMJ123621.27+621708.4 1.988 70.000        2200.000         0.000 hainline08phd 
SMMJ123622.65+621629.7 2.466 0.775         0.023            0.000 pope06        
SMMJ123622.65+621629.7 2.466 1.250         1.593            0.000 smail04       
SMMJ123622.65+621629.7 2.466 1.895         2.170            0.832 capak04       
SMMJ123622.65+621629.7 2.466 70.000        2700.000         0.000 hainline08phd 
SMMJ123629.13+621045.8 1.013 70.000        1800.000         0.000 hainline08phd 
SMMJ123632.61+620800.1 1.993 70.000        2400.000         0.000 hainline08phd 
SMMJ123634.51+621241.0 1.219 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ123635.59+621424.1 2.005 70.000        2800.000         0.000 hainline08phd 
SMMJ123636.75+621156.1 0.557 24.000        127.800          0.000 hainline08phd 
SMMJ123636.75+621156.1 0.557 70.000        5300.000         0.000 hainline08phd 
SMMJ123651.76+621221.3 0.298 70.000        1600.000         0.000 hainline08phd 
SMMJ123707.21+621408.1 2.484 0.365         0.035            0.023 capak04       
SMMJ123707.21+621408.1 2.484 70.000        1600.000         0.000 hainline08phd 
SMMJ123707.21+621408.1 2.484 1300.000      1400.000         0.000 tacconi06     
SMMJ123711.98+621325.7 1.992 1.250         1.593            0.000 smail04       
SMMJ123711.98+621325.7 1.992 1.895         2.498            1.119 capak04       
SMMJ123711.98+621325.7 1.992 70.000        1500.000         0.000 hainline08phd 
SMMJ123712.05+621212.3 2.914 0.365         0.050            0.027 capak04       
SMMJ123712.05+621212.3 2.914 0.798         0.131            0.056 capak04       
SMMJ123712.05+621212.3 2.914 0.907         0.128            0.070 capak04       
SMMJ123712.05+621212.3 2.914 1.250         1.593            0.000 smail04       
SMMJ123712.05+621212.3 2.914 1.895         -0.846           0.977 capak04       
SMMJ123712.05+621212.3 2.914 70.000        1500.000         0.000 hainline08phd 
SMMJ123716.01+620323.3 2.037 70.000        6000.000         0.000 hainline08phd 
SMMJ123721.87+621035.3 0.979 70.000        3000.000         0.000 hainline08phd 
SMMJ131201.17+424208.1 3.405 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131208.82+424129.1 1.544 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131212.69+424422.5 2.805 0.428         0.058            0.000 chapman05     
SMMJ131212.69+424422.5 2.805 0.630         0.078            0.000 fomalont06    
SMMJ131212.69+424422.5 2.805 0.767         0.243            0.000 smail04       
SMMJ131212.69+424422.5 2.805 0.920         0.140            0.000 fomalont06    
SMMJ131212.69+424422.5 2.805 1.250         2.524            0.000 smail04       
SMMJ131212.69+424422.5 2.805 5.800         8.200            0.000 hainline08phd 
SMMJ131212.69+424422.5 2.805 8.000         10.200           0.000 hainline08phd 
SMMJ131212.69+424422.5 2.805 350.000       3700.000      4400.000 kovacs06      
SMMJ131215.27+423900.9 2.565 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131222.35+423814.1 2.565 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131225.20+424344.5 1.038 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131225.73+423941.4 1.554 5.800         4.900            0.000 hainline08phd 
SMMJ131225.73+423941.4 1.554 8.000         5.700            0.000 hainline08phd 
SMMJ131225.73+423941.4 1.554 350.000       14700.000     7400.000 kovacs06      
SMMJ131228.30+424454.8 2.931 2.170         3.445            0.000 smail04       
SMMJ131231.07+424609.0 2.713 0.428         0.058            0.000 chapman05     
SMMJ131231.07+424609.0 2.713 1.250         2.524            0.000 smail04       
SMMJ131231.07+424609.0 2.713 2.170         3.445            0.000 smail04       
SMMJ131231.07+424609.0 2.713 3.600         0.600            0.000 hainline08phd 
SMMJ131231.07+424609.0 2.713 4.500         1.000            0.000 hainline08phd 
SMMJ131231.07+424609.0 2.713 5.800         5.100            0.000 hainline08phd 
SMMJ131231.07+424609.0 2.713 8.000         6.300            0.000 hainline08phd 
SMMJ131232.31+423949.5 2.320 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ131239.14+424155.7 2.242 1.250         0.481            0.000 smail04       
SMMJ131239.14+424155.7 2.242 5.800         7.700            0.000 hainline08phd 
SMMJ141741.81+522823.0 1.150 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ141742.04+523025.7 0.661 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ141750.50+523101.0 2.128 0.767         0.423            0.000 smail04       
SMMJ141750.50+523101.0 2.128 1.250         2.302            0.000 smail04       
SMMJ141750.50+523101.0 2.128 3.600         0.300            0.000 hainline08phd 
SMMJ141750.50+523101.0 2.128 4.500         0.300            0.000 hainline08phd 
SMMJ141750.50+523101.0 2.128 5.800         1.300            0.000 hainline08phd 
SMMJ141750.50+523101.0 2.128 8.000         1.800            0.000 hainline08phd 
SMMJ141750.50+523101.0 2.128 24.000        88.800           0.000 hainline08phd 
SMMJ141750.50+523101.0 2.128 70.000        6700.000         0.000 hainline08phd 
SMMJ141800.40+512820.3 1.913 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ141802.87+523011.1 2.127 0.767         0.423            0.000 smail04       
SMMJ141802.87+523011.1 2.127 8.000         2.000            0.000 hainline08phd 
SMMJ141802.87+523011.1 2.127 24.000        93.200           0.000 hainline08phd 
SMMJ141802.87+523011.1 2.127 70.000        6900.000         0.000 hainline08phd 
SMMJ141809.00+522803.8 2.712 0.767         0.423            0.000 smail04       
SMMJ141809.00+522803.8 2.712 24.000        142.000          0.000 hainline08phd 
SMMJ141809.00+522803.8 2.712 70.000        13400.000        0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 1.250         2.302            0.000 smail04       
SMMJ141813.54+522923.4 3.484 3.600         0.200            0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 4.500         0.500            0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 5.800         2.100            0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 8.000         3.800            0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 24.000        169.000          0.000 hainline08phd 
SMMJ141813.54+522923.4 3.484 70.000        9000.001         0.000 hainline08phd 
SMMJ163627.94+405811.2 3.180 5.800         3.800            0.000 hainline08phd 
SMMJ163627.94+405811.2 3.180 8.000         4.100            0.000 hainline08phd 
SMMJ163627.94+405811.2 3.180 24.000        123.800          0.000 hainline08phd 
SMMJ163627.94+405811.2 3.180 70.000        6700.000         0.000 hainline08phd 
SMMJ163631.47+405546.9 2.283 0.550         0.161            0.000 ivison02      
SMMJ163631.47+405546.9 2.283 0.656         0.124            0.000 ivison02      
SMMJ163631.47+405546.9 2.283 0.767         0.243            0.000 ivison02      
SMMJ163631.47+405546.9 2.283 0.767         0.106            0.000 smail04       
SMMJ163631.47+405546.9 2.283 2.170         4.142            0.000 smail04       
SMMJ163631.47+405546.9 2.283 70.000        9400.000         0.000 hainline08phd 
SMMJ163631.47+405546.9 2.283 1200.000      1100.000       700.000 kovacs06      
SMMJ163639.01+405635.9 1.495 70.000        7800.000         0.000 hainline08phd 
SMMJ163650.43+405734.5 2.378 70.000        9100.000         0.000 hainline08phd 
SMMJ163658.19+410523.8 2.454 0.550         0.161            0.000 ivison02      
SMMJ163658.19+410523.8 2.454 70.000        7900.000         0.000 hainline08phd 
SMMJ163658.78+405728.1 1.190 70.000        6000.000         0.000 hainline08phd 
SMMJ163704.34+410530.3 0.840 5.800         5.700            0.000 hainline08phd 
SMMJ163704.34+410530.3 0.840 8.000         5.500            0.000 hainline08phd 
SMMJ163704.34+410530.3 0.840 24.000        174.700          0.000 hainline08phd 
SMMJ163704.34+410530.3 0.840 70.000        11600.000        0.000 hainline08phd 
SMMJ163704.34+410530.3 0.840 1200.000      800.000       1100.000 kovacs06      
SMMJ163706.51+405313.8 2.374 70.000        9500.001         0.000 hainline08phd 
SMMJ221724.69+001242.1 0.510 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ221725.97+001238.9 3.094 0.428         0.058            0.000 chapman05     
SMMJ221725.97+001238.9 3.094 1.250         1.593            0.000 smail04       
SMMJ221725.97+001238.9 3.094 2.170         1.982            0.000 smail04       
SMMJ221725.97+001238.9 3.094 24.000        113.900          0.000 hainline08phd 
SMMJ221725.97+001238.9 3.094 70.000        6300.000         0.000 hainline08phd 
SMMJ221733.02+000906.0 0.926 1.0000000e+10 1.0000000e+13    0.000 ??            
SMMJ221733.12+001120.2 0.652 70.000        10900.000        0.000 hainline08phd 
SMMJ221733.91+001352.1 2.555 2.170         1.982            0.000 smail04       
SMMJ221733.91+001352.1 2.555 24.000        98.100           0.000 hainline08phd 
SMMJ221733.91+001352.1 2.555 70.000        6200.000         0.000 hainline08phd 
SMMJ221735.15+001537.2 3.098 5.800         1.900            0.000 hainline08phd 
SMMJ221735.15+001537.2 3.098 24.000        112.100          0.000 hainline08phd 
SMMJ221735.84+001558.9 3.089 24.000        132.800          0.000 hainline08phd 
SMMJ221737.39+001025.1 2.614 24.000        176.700          0.000 hainline08phd 
SMMJ221737.39+001025.1 2.614 70.000        12100.000        0.000 hainline08phd 
SMMJ221804.42+002154.4 2.517 1.250         2.099            0.000 smail04       
SMMJ221804.42+002154.4 2.517 8.000         6.500            0.000 hainline08phd 
SMMJ221804.42+002154.4 2.517 70.000        23800.000        0.000 hainline08phd 
SMMJ221806.77+001245.7 3.623 1.250         6.340            0.000 smail04       
SMMJ221806.77+001245.7 3.623 70.000        18500.000        0.000 hainline08phd 


==> tabA4_mr.txt <==
Title: Cosmic evolution  of submillimeter galaxies and their contribution to stellar mass assembly
Authors: Michal J. Michalowski, Jens Hjorth and Darach Watson
Table: A4 in appendix: Compilation of star formation rate density determinations
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label      Explanations
--------------------------------------------------------------------------------
   1-  5 F5.3   ---                z          Central redshift
   7- 11 F5.3   ---                Deltaz     Redshift half width
  13- 18 F6.4   solMass/yr/Mpc^3   rhoSFR     Star formation rate density
  20- 27 F8.4   solMass/yr/Mpc^3   e-_rhoSFR  Lower error
  29- 36 F8.4   solMass/yr/Mpc^3   e+_rhoSFR  Upper error
  38- 49 A12    ---                indicator  Indicator of Star Formation Rate
  51- 75 A25    ---              r_rhoSFR     Reference
--------------------------------------------------------------------------------
Note (1): "-99" in the error columns means that a value in the rhoSFR column is a lower limit.
Note (2): Lower limits indicate value not corrected for extinction.
Note (3): The data with double reference were taken directly form the compilation given in the second reference. 
--------------------------------------------------------------------------------
3.780 0.340 0.1690   0.0218   0.0250 UV           giavalisco04,hopkins04    
4.920 0.330 0.1089   0.0300   0.0414 UV           giavalisco04,hopkins04    
5.740 0.360 0.1194   0.0423   0.0655 UV           giavalisco04,hopkins04    
0.350 0.150 0.0356   0.0058   0.0070 UV           wilson02,hopkins04        
0.800 0.200 0.0656   0.0110   0.0133 UV           wilson02,hopkins04        
1.350 0.250 0.0925   0.0259   0.0361 UV           wilson02,hopkins04        
1.500 0.500 0.1954   0.0721   0.1143 UV           massarotti01,hopkins04    
2.750 0.750 0.3076   0.1135   0.1799 UV           massarotti01,hopkins04    
4.000 0.500 0.1300   0.0569   0.1012 UV           massarotti01,hopkins04    
0.150 0.150 0.0395   0.0043   0.0048 UV           sullivan00,hopkins04      
3.040 0.250 0.1603   0.0174   0.0196 UV           steidel99,hopkins04       
4.130 0.300 0.1245   0.0256   0.0322 UV           steidel99,hopkins04       
0.700 0.200 0.0481   0.0102   0.0130 UV           cowie99,hopkins04         
1.250 0.250 0.0652   0.0154   0.0201 UV           cowie99,hopkins04         
0.150 0.150 0.0428   0.0125   0.0176 UV           treyer98,hopkins04        
0.750 0.250 0.1019   0.0297   0.0420 UV           connolly97,hopkins04      
1.250 0.250 0.1368   0.0399   0.0564 UV           connolly97,hopkins04      
1.750 0.250 0.1062   0.0310   0.0438 UV           connolly97,hopkins04      
0.350 0.150 0.0289   0.0043   0.0051 UV           lilly96,hopkins04         
0.625 0.125 0.0542   0.0091   0.0110 UV           lilly96,hopkins04         
0.875 0.125 0.1050   0.0307   0.0433 UV           lilly96,hopkins04         
4.850 0.450 0.0350   0.0150   0.0150 UV           iwata03,vanbreukelen05    
0.700 0.300 0.0462   0.0060   0.0068 UV           cowie96,somerville01      
1.250 0.250 0.0668   0.0195   0.0276 UV           cowie96,somerville01      
0.350 0.150 0.0495   0.0258   0.0272 UV           sawicki97,somerville01    
0.750 0.250 0.0733   0.0109   0.0089 UV           sawicki97,somerville01    
1.500 0.500 0.0988   0.0087   0.0095 UV           sawicki97,somerville01    
2.500 0.500 0.2113   0.0273   0.0313 UV           sawicki97,somerville01    
3.500 0.500 0.0922   0.0190   0.0187 UV           sawicki97,somerville01    
0.250 0.250 0.0569   0.0226   0.0592 UV           pascarelle98,somerville01 
0.750 0.250 0.0638   0.0176   0.0446 UV           pascarelle98,somerville01 
1.250 0.250 0.0901   0.0218   0.0665 UV           pascarelle98,somerville01 
1.750 0.250 0.0922   0.0223   0.0681 UV           pascarelle98,somerville01 
2.500 0.500 0.0556   0.0213   0.0503 UV           pascarelle98,somerville01 
3.500 0.500 0.0519   0.0240   0.0616 UV           pascarelle98,somerville01 
4.500 0.500 0.0653   0.0374   0.1145 UV           pascarelle98,somerville01 
5.500 0.500 0.0285   0.0166   0.0824 UV           pascarelle98,somerville01 
0.315 0.115 0.0373   0.0005   0.0005 UV           mobasher09                
0.540 0.110 0.0533   0.0005   0.0006 UV           mobasher09                
0.765 0.115 0.0957   0.0006   0.0006 UV           mobasher09                
0.990 0.110 0.1082   0.0006   0.0006 UV           mobasher09                
3.800 0.350 0.0891   0.0097   0.0109 UV           bouwens07                 
5.000 0.350 0.0331   0.0043   0.0049 UV           bouwens07                 
5.900 0.300 0.0224   0.0038   0.0045 UV           bouwens07                 
4.000 0.500 0.0362   0.0050   0.0050 UV           ouchi04                   
4.700 0.500 0.0300   0.0175   0.0175 UV           ouchi04                   
4.900 0.300 0.0138   0.0069   0.0069 UV           ouchi04                   
4.000 0.500 0.0300   0.0025   0.0025 UV           ouchi04                   
4.700 0.500 0.0200   0.0088   0.0088 UV           ouchi04                   
4.900 0.300 0.0088   0.0044   0.0044 UV           ouchi04                   
5.850 0.250 0.0034   0.0014   0.0014 UV           stanway03                 
1.000 0.500 0.2080   0.0990   0.0990 UV           thompson06                
2.000 0.500 0.3980   0.1800   0.1800 UV           thompson06                
3.000 0.500 0.3220   0.1600   0.1600 UV           thompson06                
4.000 0.500 0.0940   0.0390   0.0390 UV           thompson06                
5.000 0.500 0.0410   0.0160   0.0160 UV           thompson06                
6.000 0.500 0.1260   0.0740   0.0740 UV           thompson06                
2.280 0.330 0.1778   0.1407   0.6733 UV           ly09                      
4.000 0.300 0.1301   0.0194   0.0227 UV           yoshida06,ly09            
4.700 0.300 0.0745   0.0316   0.0550 UV           yoshida06,ly09            
2.300 0.400 0.1500   0.0223   0.0262 UV           reddy08,ly09              
0.050 0.050 0.0126   0.0026   0.0033 UV           wyder05                   
3.200 0.140 0.1600   0.0798   0.1592 UV           shim07                    
0.330 0.040 0.0353   0.0059   0.0071 UV           dahlen07                  
0.545 0.085 0.0996   0.0148   0.0174 UV           dahlen07                  
1.125 0.205 0.1283   0.0240   0.0295 UV           dahlen07                  
1.750 0.130 0.1898   0.0390   0.0491 UV           dahlen07                  
2.225 0.145 0.1407   0.0364   0.0491 UV           dahlen07                  
2.750 0.750 0.1800   0.0337   0.0414 UV           wadadekar06               
0.900 0.500 0.0989   0.0221   0.0285 [\ion{O}{2}] teplitz03,hopkins04       
0.025 0.025 0.0122   0.0036   0.0050 [\ion{O}{2}] gallego02,hopkins04       
0.200 0.100 0.0136   0.0032   0.0062 [\ion{O}{2}] hogg98,hopkins04          
0.300 0.100 0.0119   0.0023   0.0031 [\ion{O}{2}] hogg98,hopkins04          
0.400 0.100 0.0536   0.0095   0.0147 [\ion{O}{2}] hogg98,hopkins04          
0.500 0.100 0.0955   0.0137   0.0180 [\ion{O}{2}] hogg98,hopkins04          
0.600 0.100 0.0649   0.0086   0.0117 [\ion{O}{2}] hogg98,hopkins04          
0.700 0.100 0.0535   0.0083   0.0120 [\ion{O}{2}] hogg98,hopkins04          
0.800 0.100 0.0566   0.0085   0.0116 [\ion{O}{2}] hogg98,hopkins04          
0.900 0.100 0.0714   0.0112   0.0165 [\ion{O}{2}] hogg98,hopkins04          
1.000 0.100 0.1146   0.0208   0.0320 [\ion{O}{2}] hogg98,hopkins04          
1.100 0.100 0.0899   0.0242   0.0523 [\ion{O}{2}] hogg98,hopkins04          
1.200 0.100 0.0859   0.0286   0.0859 [\ion{O}{2}] hogg98,hopkins04          
0.375 0.125 0.0197   0.0033   0.0034 [\ion{O}{2}] hammer97,hopkins04        
0.625 0.125 0.0594   0.0174   0.0171 [\ion{O}{2}] hammer97,hopkins04        
0.875 0.125 0.1396   0.0814   0.0817 [\ion{O}{2}] hammer97,hopkins04        
0.401 0.011 0.0240   0.0080   0.0080 [\ion{O}{3}] hippelein03               
0.636 0.010 0.0720   0.0160   0.0160 [\ion{O}{3}] hippelein03               
0.881 0.014 0.1070   0.0350   0.0350 [\ion{O}{2}] hippelein03               
1.193 0.018 0.2280   0.0550   0.0550 [\ion{O}{2}] hippelein03               
2.750 0.750 0.2773   0.0810   0.1144 H$\beta$     pettini98,hopkins04       
0.025 0.025 0.0249   0.0056   0.0072 H$\alpha$    perezgonzalez03,hopkins04 
0.800 0.300 0.1172   0.0262   0.0338 H$\alpha$    tresse02,hopkins04        
2.200 0.050 0.2655   0.0641   0.0845 H$\alpha$    moorwood00,hopkins04      
1.250 0.550 0.2350   0.0137   0.0145 H$\alpha$    hopkins00,hopkins04       
0.150 0.150 0.0151   0.0020   0.0022 H$\alpha$    sullivan00,hopkins04      
0.900 0.100 0.1067   0.0294   0.0440 H$\alpha$    glazebrook99,hopkins04    
1.300 0.600 0.2799   0.0676   0.0891 H$\alpha$    yan99,hopkins04           
0.200 0.100 0.0324   0.0042   0.0048 H$\alpha$    tresse98,hopkins04        
0.022 0.022 0.0126   0.0046   0.0074 H$\alpha$    gallego95,hopkins04       
0.043 0.043 0.0240   0.0026   0.0029 H$\alpha$    gronwall99,somerville01   
0.243 0.009 0.0360   0.0120   0.0060 H$\alpha$    fujita03b                 
0.245 0.007 0.0240   0.0060   0.0060 H$\alpha$    hippelein03               
0.100 0.100 0.0192   0.0042   0.0014 H$\alpha$    brinchmann04              
0.010 0.010 0.0158   0.0033   0.0071 H$\alpha$    hanish06                  
0.840 0.030 0.1500   0.0200   0.0200 H$\alpha$    sobral09                  
2.230 0.150 0.1700   0.0900   0.1600 H$\alpha$    geach08                   
0.242 0.009 0.0180   0.0040   0.0070 H$\alpha$    shioya08                  
0.840 0.030 0.1700   0.0300   0.0300 H$\alpha$    villar08                  
2.300 0.400 0.3484   0.0869   0.0869 H$\alpha$    reddy08                   
3.050 0.350 0.2141   0.0450   0.0450 H$\alpha$    reddy08                   
0.350 0.150 0.0365   0.0169   0.0314 mid-IR       flores99,hopkins04        
0.625 0.125 0.0678   0.0297   0.0527 mid-IR       flores99,hopkins04        
0.875 0.125 0.1337   0.0602   0.1096 mid-IR       flores99,hopkins04        
0.215 0.215 0.0300   0.0100   0.0200 mid-IR       mann02                    
0.515 0.085 0.0700   0.0100   0.0200 mid-IR       mann02                    
0.100 0.100 0.0175   0.0049   0.0049 mid-IR       pozzi04                   
0.300 0.100 0.0301   0.0140   0.0140 mid-IR       pozzi04                   
0.300 0.100 0.0197   0.0067   0.0066 mid-IR       zheng07                   
0.500 0.100 0.0349   0.0088   0.0088 mid-IR       zheng07                   
0.700 0.100 0.0570   0.0096   0.0101 mid-IR       zheng07                   
0.900 0.100 0.0616   0.0120   0.0121 mid-IR       zheng07                   
2.300 0.400 0.2091   0.0357   0.0357 mid-IR       reddy08                   
3.050 0.350 0.1124   0.0211   0.0211 mid-IR       reddy08                   
1.000 0.100 0.2000   0.0300   0.0300 mid-IR       caputi07                  
2.000 0.300 0.1100   0.0200   0.0200 mid-IR       caputi07                  
0.450 0.150 0.2750   0.0220   0.0220 mid-IR       santini09                 
0.800 0.200 0.4870   0.0170   0.0170 mid-IR       santini09                 
1.250 0.250 0.7550   0.0290   0.0290 mid-IR       santini09                 
2.000 0.500 1.6590   0.0580   0.0580 mid-IR       santini09                 
0.100 0.100 0.0180   0.0025   0.0029 mid-IR       perezgonzalez05           
0.100 0.100 0.0163   0.0023   0.0027 mid-IR       perezgonzalez05           
0.100 0.100 0.0171   0.0024   0.0028 mid-IR       perezgonzalez05           
0.300 0.100 0.0384   0.0019   0.0020 mid-IR       perezgonzalez05           
0.300 0.100 0.0356   0.0017   0.0018 mid-IR       perezgonzalez05           
0.300 0.100 0.0330   0.0016   0.0017 mid-IR       perezgonzalez05           
0.500 0.100 0.0818   0.0060   0.0064 mid-IR       perezgonzalez05           
0.500 0.100 0.0927   0.0089   0.0098 mid-IR       perezgonzalez05           
0.500 0.100 0.0589   0.0043   0.0046 mid-IR       perezgonzalez05           
0.700 0.100 0.1052   0.0052   0.0054 mid-IR       perezgonzalez05           
0.700 0.100 0.1459   0.0140   0.0155 mid-IR       perezgonzalez05           
0.700 0.100 0.0951   0.0047   0.0049 mid-IR       perezgonzalez05           
0.900 0.100 0.1319   0.0580   0.1036 mid-IR       perezgonzalez05           
0.900 0.100 0.1877   0.0852   0.1559 mid-IR       perezgonzalez05           
0.900 0.100 0.1255   0.0552   0.0985 mid-IR       perezgonzalez05           
1.200 0.200 0.1741   0.0127   0.0137 mid-IR       perezgonzalez05           
1.200 0.200 0.2477   0.0400   0.0478 mid-IR       perezgonzalez05           
1.200 0.200 0.1423   0.0136   0.0151 mid-IR       perezgonzalez05           
1.600 0.200 0.1574   0.0151   0.0167 mid-IR       perezgonzalez05           
1.600 0.200 0.2076   0.0379   0.0464 mid-IR       perezgonzalez05           
1.600 0.200 0.1353   0.0130   0.0143 mid-IR       perezgonzalez05           
2.000 0.200 0.1319   0.0344   0.0466 mid-IR       perezgonzalez05           
2.000 0.200 0.2239   0.0705   0.1028 mid-IR       perezgonzalez05           
2.000 0.200 0.1388   0.0362   0.0490 mid-IR       perezgonzalez05           
2.400 0.200 0.1785   0.0432   0.0570 mid-IR       perezgonzalez05           
2.400 0.200 0.3524   0.1109   0.1618 mid-IR       perezgonzalez05           
2.400 0.200 0.2296   0.0556   0.0733 mid-IR       perezgonzalez05           
0.698 0.618 0.0029   0.0004   0.0004 submm        ThisWork                  
1.775 0.367 0.0088   0.0009   0.0009 submm        ThisWork                  
2.357 0.209 0.0186   0.0018   0.0018 submm        ThisWork                  
3.101 0.522 0.0147   0.0019   0.0019 submm        ThisWork                  
2.000 1.000 0.1476   0.0607   0.0973 submm        barger00,hopkins04        
4.500 1.500 0.1901   0.1195   0.2454 submm        barger00,hopkins04        
0.057 0.041 0.0206   0.0016   0.0024 submm        pascale09                 
0.138 0.040 0.0292   0.0022   0.0040 submm        pascale09                 
0.250 0.073 0.0192   0.0026   0.0036 submm        pascale09                 
0.454 0.132 0.0511   0.0022   0.0067 submm        pascale09                 
0.824 0.239 0.0785   0.0073   0.0086 submm        pascale09                 
2.281 1.219 0.1104   0.0092   0.0140 submm        pascale09                 
0.005 0.005 0.0109   0.0007   0.0008 radio        condon02,hopkins04        
0.080 0.080 0.0187   0.0035   0.0038 radio        sadler02,hopkins04        
0.010 0.010 0.0177   0.0036   0.0036 radio        serjeant02,hopkins04      
0.070 0.070 0.0120   0.0025   0.0031 radio        machalski00,hopkins04     
0.206 0.196 0.0408   0.0157   0.0155 radio        haarsma00,hopkins04       
0.464 0.054 0.0667   0.0246   0.0254 radio        haarsma00,hopkins04       
0.623 0.075 0.0764   0.0344   0.0340 radio        haarsma00,hopkins04       
0.804 0.080 0.1315   0.0446   0.0459 radio        haarsma00,hopkins04       
1.600 0.640 0.1641   0.0557   0.0522 radio        haarsma00,hopkins04       
0.005 0.005 0.0209   0.0000   0.0000 radio        condon89,hopkins04        
0.152 0.149 0.0220   0.0010   0.0010 radio        mauch07                   
0.310 0.210 0.0331   0.0074   0.0076 radio        seymour08                 
0.810 0.290 0.0851   0.0262   0.0271 radio        seymour08                 
1.500 0.400 0.1479   0.0666   0.0812 radio        seymour08                 
2.450 0.550 0.1202   0.0756   0.1036 radio        seymour08                 
0.100 0.100 0.0087   0.0063   0.0062 radio        dunne09                   
0.300 0.100 0.0292   0.0107   0.0106 radio        dunne09                   
0.500 0.100 0.0385   0.0118   0.0106 radio        dunne09                   
0.700 0.100 0.0700   0.0175   0.0164 radio        dunne09                   
0.900 0.100 0.0781   0.0202   0.0172 radio        dunne09                   
1.100 0.100 0.1124   0.0262   0.0249 radio        dunne09                   
1.300 0.100 0.1327   0.0287   0.0257 radio        dunne09                   
1.500 0.100 0.2043   0.0369   0.0343 radio        dunne09                   
1.700 0.100 0.1788   0.0339   0.0277 radio        dunne09                   
1.900 0.100 0.1582   0.0256   0.0245 radio        dunne09                   
2.250 0.250 0.1061   0.0141   0.0125 radio        dunne09                   
2.750 0.250 0.1049   0.0150   0.0123 radio        dunne09                   
3.250 0.250 0.0583   0.0078   0.0069 radio        dunne09                   
4.250 0.750 0.0184   0.0032   0.0026 radio        dunne09                   
0.150 0.150 0.0383   0.0131   0.0251 X-ray        georgakakis03,hopkins04   
2.750 0.750 0.0607 -99.0000 -99.0000 UV           madau96,hopkins04         
4.000 0.500 0.0189 -99.0000 -99.0000 UV           madau96,hopkins04         
2.750 0.750 0.0290 -99.0000 -99.0000 UV           madau98,vanbreukelen05    
4.000 0.500 0.0110 -99.0000 -99.0000 UV           madau98,vanbreukelen05    
3.200 0.140 0.0033 -99.0000 -99.0000 UV           shim07                    
2.200 0.350 0.0372 -99.0000 -99.0000 UV           sawicki06,sawicki06b,ly09 
2.960 0.260 0.0370 -99.0000 -99.0000 UV           sawicki06,sawicki06b,ly09 
4.130 0.260 0.0161 -99.0000 -99.0000 UV           sawicki06,sawicki06b,ly09 
3.500 0.500 0.0442 -99.0000 -99.0000 UV           paltani07,ly09            
2.700 0.700 0.0282 -99.0000 -99.0000 UV           bouwens03                 
3.850 0.450 0.0166 -99.0000 -99.0000 UV           bouwens03                 
4.700 0.200 0.0147 -99.0000 -99.0000 UV           bouwens03                 
6.000 0.200 0.0360 -99.0000 -99.0000 UV           bouwens03b                
5.900 0.200 0.0070 -99.0000 -99.0000 UV           bouwens04                 
5.900 0.200 0.0073 -99.0000 -99.0000 UV           bouwens06                 
5.900 0.200 0.0221 -99.0000 -99.0000 UV           bouwens06                 
6.000 0.400 0.0050 -99.0000 -99.0000 UV           bunker04                  
3.050 0.350 0.0321 -99.0000 -99.0000 UV           reddy08                   
5.000 0.500 0.0137 -99.0000 -99.0000 UV           iwata07                   
5.900 0.300 0.0003 -99.0000 -99.0000 UV           shimasaku05               
5.850 0.250 0.0034 -99.0000 -99.0000 UV           stanway03                 
2.259 0.053 0.0054 -99.0000 -99.0000 Ly$\alpha$   nilsson09                 
2.379 0.023 0.0024 -99.0000 -99.0000 Ly$\alpha$   palunas04                 
3.110 0.020 0.0120 -99.0000 -99.0000 Ly$\alpha$   gronwall07                
3.156 0.025 0.0130 -99.0000 -99.0000 Ly$\alpha$   nilsson07                 
3.135 0.045 0.0043 -99.0000 -99.0000 Ly$\alpha$   ouchi08                   
3.140 0.040 0.0300 -99.0000 -99.0000 Ly$\alpha$   kudritzki00               
3.400 0.030 0.0060 -99.0000 -99.0000 Ly$\alpha$   hu98                      
3.438 0.033 0.0100 -99.0000 -99.0000 Ly$\alpha$   cowiehu98                 
3.463 0.982 0.0220 -99.0000 -99.0000 Ly$\alpha$   vanbreukelen05            
3.690 0.060 0.0021 -99.0000 -99.0000 Ly$\alpha$   ouchi08                   
3.700 0.220 0.0004 -99.0000 -99.0000 Ly$\alpha$   fujita03,vanbreukelen05   
4.500 0.064 0.0100 -99.0000 -99.0000 Ly$\alpha$   hu98                      
4.860 0.030 0.0063 -99.0000 -99.0000 Ly$\alpha$   ouchi03,vanbreukelen05    
5.690 0.090 0.0032 -99.0000 -99.0000 Ly$\alpha$   ouchi08                   
5.700 0.100 0.0012 -99.0000 -99.0000 Ly$\alpha$   ajiki03                   
5.700 0.050 0.0018 -99.0000 -99.0000 Ly$\alpha$   malhotra04                
5.700 0.050 0.0023 -99.0000 -99.0000 Ly$\alpha$   shimasaku06               
5.700 0.050 0.0007 -99.0000 -99.0000 Ly$\alpha$   murayama07                
5.735 0.062 0.0005 -99.0000 -99.0000 Ly$\alpha$   rhoads03                  
6.500 0.050 0.0036 -99.0000 -99.0000 Ly$\alpha$   malhotra04                
6.550 0.050 0.0006 -99.0000 -99.0000 Ly$\alpha$   taniguchi05               
6.578 0.002 0.0005 -99.0000 -99.0000 Ly$\alpha$   kodaira03                 
3.000 1.000 0.0818 -99.0000 -99.0000 submm        hughes98,hopkins04        


==> tabA5_mr.txt <==
Title: Cosmic evolution  of submillimeter galaxies and their contribution to stellar mass assembly
Authors: Michal J. Michalowski, Jens Hjorth and Darach Watson
Table: A5 in appendix: Compilation of log stellar mass density determinations
================================================================================
Byte-by-byte Description of file: tabA5_mr.txt
--------------------------------------------------------------------------------
   Bytes Format Units            Label        Explanations
--------------------------------------------------------------------------------
   1-  5 F5.3   ---              z            Central redshift
   7- 11 F5.3   ---              Deltaz       Redshift half width
  13- 16 F4.2   [solMass/Mpc3]   rhoMstar     Log stellar mass density
  18- 21 F4.2   [solMass/Mpc3]   e-_rhoMstar  Lower error
  23- 26 F4.2   [solMass/Mpc3]   e+_rhoMstar  Upper error
  28- 56 A29    ---            r_rhoMstar     Reference
--------------------------------------------------------------------------------
0.698 0.618 6.57 0.08 0.13 ThisWork                      
1.775 0.367 6.75 0.09 0.13 ThisWork                      
2.357 0.209 7.16 0.07 0.11 ThisWork                      
3.101 0.522 6.76 0.07 0.11 ThisWork                      
0.100 0.100 8.48 0.10 0.10 borch06                       
0.300 0.100 8.34 0.15 0.15 borch06                       
0.500 0.100 8.32 0.11 0.11 borch06                       
0.700 0.100 8.33 0.10 0.10 borch06                       
0.900 0.100 8.17 0.18 0.18 borch06                       
0.100 0.100 8.49 0.05 0.04 rudnick03                     
1.120 0.480 8.14 0.10 0.11 rudnick03                     
2.010 0.400 7.48 0.16 0.12 rudnick03                     
2.800 0.400 7.49 0.14 0.12 rudnick03                     
0.950 0.450 8.46 0.07 0.07 dickinson03                   
1.700 0.300 8.06 0.13 0.17 dickinson03                   
2.250 0.250 7.58 0.07 0.11 dickinson03                   
2.750 0.250 7.52 0.14 0.23 dickinson03                   
0.950 0.450 8.61 0.07 0.07 dickinson03                   
1.700 0.300 8.22 0.12 0.16 dickinson03                   
2.250 0.250 8.01 0.08 0.09 dickinson03                   
2.750 0.250 7.89 0.15 0.20 dickinson03                   
0.950 0.450 8.52 0.08 0.07 dickinson03                   
1.700 0.300 7.97 0.17 0.17 dickinson03                   
2.250 0.250 7.36 0.08 0.11 dickinson03                   
2.750 0.250 7.27 0.18 0.27 dickinson03                   
0.375 0.125 8.65 0.17 0.12 cohen02                       
0.650 0.150 8.65 0.01 0.08 cohen02                       
0.925 0.125 8.62 0.09 0.08 cohen02                       
0.500 0.100 8.83 0.04 0.04 drory04,drory05               
0.700 0.100 8.76 0.04 0.04 drory04,drory05               
0.900 0.100 8.60 0.04 0.04 drory04,drory05               
1.100 0.100 8.55 0.04 0.04 drory04,drory05               
0.500 0.250 8.50 0.27 0.27 drory04,drory05               
0.500 0.250 8.51 0.17 0.17 drory04,drory05               
1.000 0.250 8.42 0.12 0.12 drory04,drory05               
1.000 0.250 8.29 0.19 0.19 drory04,drory05               
1.500 0.250 8.38 0.16 0.16 drory04,drory05               
1.500 0.250 8.03 0.16 0.16 drory04,drory05               
2.000 0.250 8.09 0.19 0.19 drory04,drory05               
2.000 0.250 8.04 0.20 0.20 drory04,drory05               
2.625 0.375 8.15 0.19 0.19 drory04,drory05               
2.625 0.375 7.78 0.20 0.20 drory04,drory05               
3.500 0.500 7.92 0.17 0.17 drory04,drory05               
3.500 0.500 7.68 0.20 0.20 drory04,drory05               
4.500 0.500 7.37 0.26 0.26 drory04,drory05               
4.500 0.500 7.43 0.20 0.20 drory04,drory05               
0.900 0.100 8.18 0.13 0.10 glazebrook04                  
1.200 0.100 7.82 0.13 0.01 glazebrook04                  
1.450 0.150 8.08 0.09 0.08 glazebrook04                  
1.800 0.200 7.69 0.13 0.11 glazebrook04                  
0.500 0.100 8.32 0.03 0.03 fontana03,fontana04,fontana06 
0.700 0.100 8.53 0.02 0.02 fontana03,fontana04,fontana06 
0.900 0.100 8.16 0.03 0.03 fontana03,fontana04,fontana06 
1.150 0.150 8.26 0.02 0.02 fontana03,fontana04,fontana06 
1.450 0.150 7.96 0.03 0.03 fontana03,fontana04,fontana06 
1.800 0.200 7.90 0.04 0.04 fontana03,fontana04,fontana06 
2.500 0.500 7.60 0.04 0.04 fontana03,fontana04,fontana06 
3.500 0.500 7.23 0.12 0.12 fontana03,fontana04,fontana06 
4.500 0.500 7.73 0.12 0.12 fontana03,fontana04,fontana06 
5.500 0.500 7.84 0.12 0.12 fontana03,fontana04,fontana06 
0.450 0.250 8.51 0.04 0.24 fontana03,fontana04,fontana06 
0.850 0.150 8.44 0.05 0.20 fontana03,fontana04,fontana06 
1.250 0.250 8.19 0.11 0.13 fontana03,fontana04,fontana06 
1.750 0.250 7.86 0.24 0.24 fontana03,fontana04,fontana06 
2.250 0.250 7.65 0.24 0.24 fontana03,fontana04,fontana06 
0.500 0.250 8.64 0.17 0.24 fontana03,fontana04,fontana06 
1.000 0.250 8.29 0.31 0.35 fontana03,fontana04,fontana06 
1.625 0.375 7.87 0.28 0.35 fontana03,fontana04,fontana06 
2.250 0.250 7.92 0.42 0.26 fontana03,fontana04,fontana06 
2.850 0.350 7.90 0.20 0.38 fontana03,fontana04,fontana06 
0.100 0.100 8.75 0.07 0.06 cole01                        
0.350 0.150 8.53 0.13 0.09 brinchmannellis00             
0.625 0.125 8.56 0.05 0.06 brinchmannellis00             
0.875 0.125 8.48 0.04 0.06 brinchmannellis00             
0.100 0.100 8.75 0.12 0.12 perezgonzalez08               
0.300 0.100 8.61 0.06 0.06 perezgonzalez08               
0.500 0.100 8.57 0.04 0.04 perezgonzalez08               
0.700 0.100 8.52 0.05 0.05 perezgonzalez08               
0.900 0.100 8.44 0.05 0.05 perezgonzalez08               
1.150 0.150 8.35 0.05 0.05 perezgonzalez08               
1.450 0.150 8.18 0.07 0.07 perezgonzalez08               
1.800 0.200 8.02 0.07 0.07 perezgonzalez08               
2.250 0.250 7.87 0.09 0.09 perezgonzalez08               
2.750 0.250 7.76 0.18 0.18 perezgonzalez08               
3.250 0.250 7.63 0.14 0.14 perezgonzalez08               
3.750 0.250 7.49 0.13 0.13 perezgonzalez08               
0.150 0.150 8.76 0.13 0.11 salucci99                     
0.097 0.084 8.73 0.07 0.06 driver07                      
0.150 0.150 8.72 0.01 0.01 bell03b                       
0.950 0.450 8.45 0.07 0.06 conselice05b                  
1.700 0.300 7.74 0.22 0.15 conselice05b                  
2.250 0.250 7.36 0.40 0.21 conselice05b                  
2.750 0.250 7.30 0.92 0.27 conselice05b                  
0.500 0.250 8.57 0.03 0.03 elsner08                      
1.000 0.250 8.37 0.02 0.02 elsner08                      
1.500 0.250 8.22 0.03 0.03 elsner08                      
2.000 0.250 8.10 0.04 0.04 elsner08                      
2.500 0.250 7.93 0.04 0.04 elsner08                      
3.500 0.500 7.59 0.05 0.05 elsner08                      
4.500 0.500 6.90 0.08 0.08 elsner08                      
3.960 0.290 7.01 0.06 0.05 stark09                       
4.790 0.250 6.63 0.07 0.06 stark09                       
6.010 0.250 6.29 0.09 0.07 stark09                       
5.000 0.600 6.78 0.08 0.22 stark07                       
6.000 0.300 6.40 0.00 0.51 eyles07                       
6.000 0.500 6.59 0.55 0.24 yan06                         
0.100 0.100 8.59 0.04 0.04 rudnick06                     
0.500 0.500 8.05 0.03 0.07 rudnick06                     
1.300 0.300 7.87 0.04 0.07 rudnick06                     
2.000 0.400 7.76 0.06 0.06 rudnick06                     
2.800 0.400 7.59 0.11 0.06 rudnick06                     
0.100 0.100 8.51 0.07 0.07 marchesini09                  
1.650 0.350 7.91 0.15 0.02 marchesini09                  
2.500 0.500 7.55 0.18 0.12 marchesini09                  
3.500 0.500 7.27 0.39 0.93 marchesini09                  
0.550 0.150 8.31 0.07 0.07 bundy06                       
0.875 0.125 8.30 0.10 0.10 bundy06                       
1.200 0.200 8.15 0.10 0.10 bundy06                       
0.300 0.100 8.46 0.03 0.03 ilbert09                      
0.500 0.100 8.22 0.02 0.02 ilbert09                      
0.700 0.100 8.25 0.02 0.02 ilbert09                      
0.900 0.100 8.32 0.01 0.01 ilbert09                      
1.100 0.100 8.09 0.02 0.02 ilbert09                      
1.350 0.150 7.93 0.01 0.01 ilbert09                      
1.750 0.250 7.72 0.09 0.14 ilbert09                      
0.300 0.100 8.79 0.17 0.15 arnouts07                     
0.500 0.100 8.63 0.11 0.12 arnouts07                     
0.700 0.100 8.63 0.10 0.10 arnouts07                     
0.900 0.100 8.73 0.13 0.13 arnouts07                     
1.100 0.100 8.54 0.11 0.11 arnouts07                     
1.350 0.150 8.43 0.12 0.12 arnouts07                     
1.750 0.250 8.17 0.12 0.12 arnouts07                     
0.325 0.225 8.66 0.10 0.10 franceschini06                
0.725 0.175 8.61 0.10 0.10 franceschini06                
1.150 0.250 8.45 0.10 0.10 franceschini06                
0.225 0.175 8.45 0.01 0.01 pozzetti07                    
0.550 0.150 8.34 0.02 0.02 pozzetti07                    
0.800 0.100 8.22 0.01 0.01 pozzetti07                    
1.050 0.150 8.14 0.01 0.01 pozzetti07                    
1.400 0.200 8.04 0.02 0.02 pozzetti07                    
2.050 0.450 8.05 0.01 0.01 pozzetti07                    
0.025 0.025 8.81 0.05 0.05 kochanek01                    
0.100 0.100 8.72 0.03 0.03 driver06                      
1.100 0.400 8.47 0.11 0.11 gwyn05                        
1.750 0.250 8.38 0.21 0.21 gwyn05                        
2.500 0.500 8.21 0.14 0.14 gwyn05                        
4.500 1.500 7.93 0.11 0.11 gwyn05                        
1.250 0.250 8.37 0.07 0.06 caputi06                      
1.750 0.250 8.12 0.07 0.06 caputi06                      

